A new angle on matrix-vector complexity

The theory of worst-case matrix-vector complexity has been useful for guiding the design of fast linear algebra algorithms. However, there is a large theory-practice gap in the study of *one-sided* methods, which use matrix-vector products with $\mathbf{A}$ but not $\mathbf{A}^\top$. In practice, for fundamental problems like solving linear systems, one-sided methods like GMRES are often the fastest. By contrast, worst-case analysis often shows pessimistic results, for instance showing that one-sided methods cannot solve a linear system with ideal condition number 1 unless they read the whole matrix $\mathbf{A}$. Such worst-case complexity results do not reflect real-world experience. To address this issue, this paper proposes a different theory of worst-case matrix-vector complexity that includes information on the positioning of the eigenvalues of $\mathbf{A}$ *in the complex plane*. Specifically, we characterize the "well-behavedness" of a matrix $\mathbf{A}$ through its *spectral condition number* $\kappa$ and its *angular eigenvalue gap $\theta$*, the angle of the largest sector not containing an eigenvalue. Under these parameters, we show that the one-sided complexity of the linear system problem is $\Theta(\theta^{-2}\kappa^{\pi/\theta})$. These results interpolate between known results for positive definite matrices ($\theta = 2\pi$), symmetric indefinite matrices ($\theta = \pi$), and general matrices ($\theta = 0$). This provides a rigorous explanation for the success of one-sided methods in practice, as it shows that one-sided methods beat the "optimal" two-sided algorithm (CGN) when the eigenvalues of $\mathbf{A}$ lie in less than half of the complex plane ($\theta > \pi$). Our analysis relies on tools from numerical analysis, complex analysis, and information-theoretic complexity, and the results are presented in a modular way to facilitate future use.

==> figures/gmres_vs_cg.csv <==
t,two_small,two_large,one_small,one_large,lower_bound
0,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00
1,9.511313e-01,9.511313e-01,9.806463e-01,8.343704e-01,9.992924e-01
2,9.046507e-01,9.046507e-01,9.681350e-01,7.492435e-01,9.992303e-01
3,8.777199e-01,8.777199e-01,9.562283e-01,6.859179e-01,9.992010e-01
4,8.515909e-01,8.515909e-01,9.500867e-01,6.358028e-01,9.991777e-01
5,8.314691e-01,8.314691e-01,9.428979e-01,5.946641e-01,9.989682e-01
6,8.118227e-01,8.118227e-01,9.367231e-01,5.595341e-01,9.987602e-01
7,7.952898e-01,7.952898e-01,9.311308e-01,5.285307e-01,9.969815e-01
8,7.790936e-01,7.790936e-01,9.266808e-01,5.008143e-01,9.969498e-01
9,7.662443e-01,7.662443e-01,9.217608e-01,4.757491e-01,9.969480e-01
10,7.536068e-01,7.536068e-01,9.174965e-01,4.528764e-01,9.967922e-01
11,7.424682e-01,7.424682e-01,9.132363e-01,4.318960e-01,9.962350e-01
12,7.314941e-01,7.314941e-01,9.108352e-01,4.125033e-01,9.960828e-01
13,7.220599e-01,7.220599e-01,9.064129e-01,3.944824e-01,9.960074e-01
14,7.127473e-01,7.127473e-01,9.034277e-01,3.777250e-01,9.958095e-01
15,7.033085e-01,7.033085e-01,9.004548e-01,3.620685e-01,9.953454e-01
16,6.939946e-01,6.939946e-01,8.980096e-01,3.473326e-01,9.951598e-01
17,6.862934e-01,6.862934e-01,8.949647e-01,3.333700e-01,9.941997e-01
18,6.786776e-01,6.786776e-01,8.922973e-01,3.201174e-01,9.939030e-01
19,6.713447e-01,6.713447e-01,8.902902e-01,3.075203e-01,9.937730e-01
20,6.640911e-01,6.640911e-01,8.875323e-01,2.955418e-01,9.935865e-01
21,6.575421e-01,6.575421e-01,8.852778e-01,2.841481e-01,9.935779e-01
22,6.510576e-01,6.510576e-01,8.833361e-01,2.733036e-01,9.930448e-01
23,6.448642e-01,6.448642e-01,8.809159e-01,2.629712e-01,9.924718e-01
24,6.387297e-01,6.387297e-01,8.786773e-01,2.531218e-01,9.923831e-01
25,6.331039e-01,6.331039e-01,8.768903e-01,2.437172e-01,9.923547e-01
26,6.275277e-01,6.275277e-01,8.746740e-01,2.347807e-01,9.920045e-01
27,6.222647e-01,6.222647e-01,8.728521e-01,2.262349e-01,9.919903e-01
28,6.170459e-01,6.170459e-01,8.708516e-01,2.180330e-01,9.912820e-01
29,6.118291e-01,6.118291e-01,8.687299e-01,2.101770e-01,9.912477e-01
30,6.066565e-01,6.066565e-01,8.673867e-01,2.026684e-01,9.910422e-01
31,6.017581e-01,6.017581e-01,8.651466e-01,1.954943e-01,9.908102e-01
32,5.968994e-01,5.968994e-01,8.634362e-01,1.886504e-01,9.903413e-01
33,5.924282e-01,5.924282e-01,8.619323e-01,1.821231e-01,9.897789e-01
34,5.879906e-01,5.879906e-01,8.601626e-01,1.758797e-01,9.893353e-01
35,5.838957e-01,5.838957e-01,8.587017e-01,1.698933e-01,9.892416e-01
36,5.798293e-01,5.798293e-01,8.570378e-01,1.641421e-01,9.888871e-01
37,5.756773e-01,5.756773e-01,8.556558e-01,1.586161e-01,9.886616e-01
38,5.715550e-01,5.715550e-01,8.541200e-01,1.533146e-01,9.886149e-01
39,5.675932e-01,5.675932e-01,8.526750e-01,1.482240e-01,9.885803e-01
40,5.636589e-01,5.636589e-01,8.511865e-01,1.433167e-01,9.884272e-01
41,5.596988e-01,5.596988e-01,8.498164e-01,1.385917e-01,9.880575e-01
42,5.557666e-01,5.557666e-01,8.484637e-01,1.340542e-01,9.880424e-01
43,5.518395e-01,5.518395e-01,8.471029e-01,1.297051e-01,9.880255e-01
44,5.479401e-01,5.479401e-01,8.457577e-01,1.255167e-01,9.878742e-01
45,5.445744e-01,5.445744e-01,8.444946e-01,1.214628e-01,9.875752e-01
46,5.412293e-01,5.412293e-01,8.428661e-01,1.175515e-01,9.875235e-01
47,5.376961e-01,5.376961e-01,8.416804e-01,1.137673e-01,9.873405e-01
48,5.341860e-01,5.341860e-01,8.402060e-01,1.101139e-01,9.872809e-01
49,5.307129e-01,5.307129e-01,8.392358e-01,1.065843e-01,9.871076e-01
50,5.272625e-01,5.272625e-01,8.377173e-01,1.031911e-01,9.869429e-01
51,5.240000e-01,5.240000e-01,8.366048e-01,9.992691e-02,9.869339e-01
52,5.207577e-01,5.207577e-01,8.353316e-01,9.677767e-02,9.868955e-01
53,5.177170e-01,5.177170e-01,8.338780e-01,9.371683e-02,9.862744e-01
54,5.146940e-01,5.146940e-01,8.328636e-01,9.076067e-02,9.859767e-01
55,5.115367e-01,5.115367e-01,8.315764e-01,8.791049e-02,9.858769e-01
56,5.083987e-01,5.083987e-01,8.303025e-01,8.514952e-02,9.856663e-01
57,5.057928e-01,5.057928e-01,8.291791e-01,8.248216e-02,9.854610e-01
58,5.032002e-01,5.032002e-01,8.280633e-01,7.990704e-02,9.851061e-01
59,5.003627e-01,5.003627e-01,8.267977e-01,7.741771e-02,9.849293e-01
60,4.975412e-01,4.975412e-01,8.257972e-01,7.501423e-02,9.842529e-01
61,4.948847e-01,4.948847e-01,8.245204e-01,7.269330e-02,9.842073e-01
62,4.922424e-01,4.922424e-01,8.235835e-01,7.044743e-02,9.841941e-01
63,4.896511e-01,4.896511e-01,8.224373e-01,6.827401e-02,9.841231e-01
64,4.870733e-01,4.870733e-01,8.213583e-01,6.617111e-02,9.838886e-01
65,4.846118e-01,4.846118e-01,8.203132e-01,6.413828e-02,9.836753e-01
66,4.821626e-01,4.821626e-01,8.193285e-01,6.217274e-02,9.835746e-01
67,4.796750e-01,4.796750e-01,8.183771e-01,6.027002e-02,9.833490e-01
68,4.772002e-01,4.772002e-01,8.172628e-01,5.842786e-02,9.833383e-01
69,4.747551e-01,4.747551e-01,8.162954e-01,5.664699e-02,9.832500e-01
70,4.723226e-01,4.723226e-01,8.151861e-01,5.492621e-02,9.831288e-01
71,4.699576e-01,4.699576e-01,8.143139e-01,5.326347e-02,9.830980e-01
72,4.676045e-01,4.676045e-01,8.131976e-01,5.165555e-02,9.828165e-01
73,4.652337e-01,4.652337e-01,8.123431e-01,5.010230e-02,9.824897e-01
74,4.628749e-01,4.628749e-01,8.111819e-01,4.859992e-02,9.821669e-01
75,4.605707e-01,4.605707e-01,8.102079e-01,4.714443e-02,9.820060e-01
76,4.582780e-01,4.582780e-01,8.093189e-01,4.573366e-02,9.816249e-01
77,4.558673e-01,4.558673e-01,8.082711e-01,4.436650e-02,9.814530e-01
78,4.534693e-01,4.534693e-01,8.072664e-01,4.304237e-02,9.811550e-01
79,4.511832e-01,4.511832e-01,8.062626e-01,4.176066e-02,9.811383e-01
80,4.489086e-01,4.489086e-01,8.052584e-01,4.051835e-02,9.809902e-01
81,4.464468e-01,4.464468e-01,8.042392e-01,3.931288e-02,9.809573e-01
82,4.439985e-01,4.439985e-01,8.033704e-01,3.814631e-02,9.808929e-01
83,4.417117e-01,4.417117e-01,8.023457e-01,3.701567e-02,9.808580e-01
84,4.394367e-01,4.394367e-01,8.014075e-01,3.591843e-02,9.806221e-01
85,4.370403e-01,4.370403e-01,8.003794e-01,3.485491e-02,9.805274e-01
86,4.346570e-01,4.346570e-01,7.994662e-01,3.382398e-02,9.798229e-01
87,4.323586e-01,4.323586e-01,7.985129e-01,3.282337e-02,9.796142e-01
88,4.300724e-01,4.300724e-01,7.975924e-01,3.185162e-02,9.794137e-01
89,4.278194e-01,4.278194e-01,7.966892e-01,3.090759e-02,9.792219e-01
90,4.255782e-01,4.255782e-01,7.957155e-01,2.999227e-02,9.790424e-01
91,4.234025e-01,4.234025e-01,7.949311e-01,2.910279e-02,9.781262e-01
92,4.212378e-01,4.212378e-01,7.939676e-01,2.823978e-02,9.779101e-01
93,4.189631e-01,4.189631e-01,7.931186e-01,2.740421e-02,9.776463e-01
94,4.167007e-01,4.167007e-01,7.923267e-01,2.659369e-02,9.776165e-01
95,4.144530e-01,4.144530e-01,7.914721e-01,2.580784e-02,9.772497e-01
96,4.122173e-01,4.122173e-01,7.907356e-01,2.504728e-02,9.768291e-01
97,4.102149e-01,4.102149e-01,7.898238e-01,2.431038e-02,9.767982e-01
98,4.082221e-01,4.082221e-01,7.890605e-01,2.359662e-02,9.767530e-01
99,4.061787e-01,4.061787e-01,7.882489e-01,2.290466e-02,9.764152e-01
100,4.041454e-01,4.041454e-01,7.875600e-01,2.223334e-02,9.763107e-01
101,4.022554e-01,4.022554e-01,7.865780e-01,2.158164e-02,9.755703e-01
102,4.003742e-01,4.003742e-01,7.858763e-01,2.095021e-02,9.743548e-01
103,3.985242e-01,3.985242e-01,7.850134e-01,2.033774e-02,9.743246e-01
104,3.966827e-01,3.966827e-01,7.843250e-01,1.974260e-02,9.742099e-01
105,3.948536e-01,3.948536e-01,7.833515e-01,1.916576e-02,9.739053e-01
106,3.930330e-01,3.930330e-01,7.825866e-01,1.860607e-02,9.736109e-01
107,3.912747e-01,3.912747e-01,7.819106e-01,1.806155e-02,9.734627e-01
108,3.895242e-01,3.895242e-01,7.811152e-01,1.753326e-02,9.729998e-01
109,3.877197e-01,3.877197e-01,7.803876e-01,1.702133e-02,9.729942e-01
110,3.859236e-01,3.859236e-01,7.795139e-01,1.652480e-02,9.729587e-01
111,3.840795e-01,3.840795e-01,7.789286e-01,1.604298e-02,9.726391e-01
112,3.822442e-01,3.822442e-01,7.781715e-01,1.557510e-02,9.726301e-01
113,3.802304e-01,3.802304e-01,7.774491e-01,1.512083e-02,9.726047e-01
114,3.782272e-01,3.782272e-01,7.767119e-01,1.468027e-02,9.724716e-01
115,3.763591e-01,3.763591e-01,7.760028e-01,1.425209e-02,9.724326e-01
116,3.745003e-01,3.745003e-01,7.754132e-01,1.383651e-02,9.720138e-01
117,3.725563e-01,3.725563e-01,7.747099e-01,1.343353e-02,9.718766e-01
118,3.706224e-01,3.706224e-01,7.739727e-01,1.304168e-02,9.717263e-01
119,3.688931e-01,3.688931e-01,7.733520e-01,1.266081e-02,9.714254e-01
120,3.671719e-01,3.671719e-01,7.727370e-01,1.229077e-02,9.710265e-01
121,3.653211e-01,3.653211e-01,7.721208e-01,1.193184e-02,9.704582e-01
122,3.634795e-01,3.634795e-01,7.713666e-01,1.158234e-02,9.702748e-01
123,3.617127e-01,3.617127e-01,7.708398e-01,1.124349e-02,9.699128e-01
124,3.599545e-01,3.599545e-01,7.701752e-01,1.091504e-02,9.693122e-01
125,3.581559e-01,3.581559e-01,7.695358e-01,1.059608e-02,9.691316e-01
126,3.563662e-01,3.563662e-01,7.689770e-01,1.028653e-02,9.687797e-01
127,3.545630e-01,3.545630e-01,7.683252e-01,9.985903e-03,9.680126e-01
128,3.527689e-01,3.527689e-01,7.677666e-01,9.694309e-03,9.679429e-01
129,3.510513e-01,3.510513e-01,7.670907e-01,9.411535e-03,9.674345e-01
130,3.493420e-01,3.493420e-01,7.664946e-01,9.137322e-03,9.670887e-01
131,3.475019e-01,3.475019e-01,7.658944e-01,8.871278e-03,9.669574e-01
132,3.456714e-01,3.456714e-01,7.652889e-01,8.613087e-03,9.663676e-01
133,3.438844e-01,3.438844e-01,7.646897e-01,8.362557e-03,9.657894e-01
134,3.421067e-01,3.421067e-01,7.640131e-01,8.119336e-03,9.646431e-01
135,3.403142e-01,3.403142e-01,7.634859e-01,7.883057e-03,9.639679e-01
136,3.385311e-01,3.385311e-01,7.628236e-01,7.653827e-03,9.635979e-01
137,3.367966e-01,3.367966e-01,7.622073e-01,7.431269e-03,9.630788e-01
138,3.350709e-01,3.350709e-01,7.616947e-01,7.214740e-03,9.627627e-01
139,3.333620e-01,3.333620e-01,7.610259e-01,7.004557e-03,9.627005e-01
140,3.316618e-01,3.316618e-01,7.604007e-01,6.800622e-03,9.626162e-01
141,3.298321e-01,3.298321e-01,7.598281e-01,6.602370e-03,9.625352e-01
142,3.280125e-01,3.280125e-01,7.593107e-01,6.409621e-03,9.621879e-01
143,3.262471e-01,3.262471e-01,7.586929e-01,6.222162e-03,9.621391e-01
144,3.244913e-01,3.244913e-01,7.580673e-01,6.040107e-03,9.621386e-01
145,3.228342e-01,3.228342e-01,7.575867e-01,5.863411e-03,9.618156e-01
146,3.211855e-01,3.211855e-01,7.569218e-01,5.691877e-03,9.618064e-01
147,3.195211e-01,3.195211e-01,7.564521e-01,5.525530e-03,9.616016e-01
148,3.178654e-01,3.178654e-01,7.558734e-01,5.364139e-03,9.612134e-01
149,3.162657e-01,3.162657e-01,7.553323e-01,5.207311e-03,9.610709e-01
150,3.146741e-01,3.146741e-01,7.547150e-01,5.055149e-03,9.606623e-01
151,3.131188e-01,3.131188e-01,7.542978e-01,4.907491e-03,9.598442e-01
152,3.115712e-01,3.115712e-01,7.537331e-01,4.764210e-03,9.595888e-01
153,3.099033e-01,3.099033e-01,7.531271e-01,4.625107e-03,9.590287e-01
154,3.082442e-01,3.082442e-01,7.526063e-01,4.490138e-03,9.586565e-01
155,3.067891e-01,3.067891e-01,7.521979e-01,4.359121e-03,9.585992e-01
156,3.053408e-01,3.053408e-01,7.515610e-01,4.231756e-03,9.585076e-01
157,3.038393e-01,3.038393e-01,7.510012e-01,4.107711e-03,9.580792e-01
158,3.023451e-01,3.023451e-01,7.504862e-01,3.987084e-03,9.577788e-01
159,3.008173e-01,3.008173e-01,7.500278e-01,3.869703e-03,9.575872e-01
160,2.992971e-01,2.992971e-01,7.494779e-01,3.755623e-03,9.573385e-01
161,2.977516e-01,2.977516e-01,7.489255e-01,3.644636e-03,9.569075e-01
162,2.962141e-01,2.962141e-01,7.484170e-01,3.536428e-03,9.565694e-01
163,2.947544e-01,2.947544e-01,7.479006e-01,3.431146e-03,9.564120e-01
164,2.933019e-01,2.933019e-01,7.474814e-01,3.328769e-03,9.561163e-01
165,2.916679e-01,2.916679e-01,7.468103e-01,3.229194e-03,9.560900e-01
166,2.900430e-01,2.900430e-01,7.462493e-01,3.132605e-03,9.557270e-01
167,2.885086e-01,2.885086e-01,7.457829e-01,3.038963e-03,9.554666e-01
168,2.869822e-01,2.869822e-01,7.452718e-01,2.948168e-03,9.554044e-01
169,2.855117e-01,2.855117e-01,7.446425e-01,2.860086e-03,9.553438e-01
170,2.840486e-01,2.840486e-01,7.441155e-01,2.774586e-03,9.553337e-01
171,2.826365e-01,2.826365e-01,7.435922e-01,2.691536e-03,9.551781e-01
172,2.812313e-01,2.812313e-01,7.429603e-01,2.610869e-03,9.551472e-01
173,2.797861e-01,2.797861e-01,7.423813e-01,2.532566e-03,9.544440e-01
174,2.783482e-01,2.783482e-01,7.419373e-01,2.456634e-03,9.537193e-01
175,2.769685e-01,2.769685e-01,7.413577e-01,2.382963e-03,9.529223e-01
176,2.755957e-01,2.755957e-01,7.407596e-01,2.311378e-03,9.518389e-01
177,2.742149e-01,2.742149e-01,7.402893e-01,2.241835e-03,9.516912e-01
178,2.728410e-01,2.728410e-01,7.398671e-01,2.174323e-03,9.516406e-01
179,2.715061e-01,2.715061e-01,7.391378e-01,2.108800e-03,9.511974e-01
180,2.701778e-01,2.701778e-01,7.386676e-01,2.045138e-03,9.509288e-01
181,2.688873e-01,2.688873e-01,7.381141e-01,1.983390e-03,9.503599e-01
182,2.676030e-01,2.676030e-01,7.375391e-01,1.923460e-03,9.502953e-01
183,2.663400e-01,2.663400e-01,7.370063e-01,1.865278e-03,9.501690e-01
184,2.650830e-01,2.650830e-01,7.364400e-01,1.808753e-03,9.499098e-01
185,2.639328e-01,2.639328e-01,7.359625e-01,1.753899e-03,9.498248e-01
186,2.627875e-01,2.627875e-01,7.352986e-01,1.700630e-03,9.496276e-01
187,2.615624e-01,2.615624e-01,7.348223e-01,1.648998e-03,9.494450e-01
188,2.603429e-01,2.603429e-01,7.342537e-01,1.598940e-03,9.494107e-01
189,2.590641e-01,2.590641e-01,7.338311e-01,1.550404e-03,9.493748e-01
190,2.577916e-01,2.577916e-01,7.331806e-01,1.503395e-03,9.487396e-01
191,2.565559e-01,2.565559e-01,7.327184e-01,1.457818e-03,9.485712e-01
192,2.553261e-01,2.553261e-01,7.321988e-01,1.413624e-03,9.483641e-01
193,2.540879e-01,2.540879e-01,7.316652e-01,1.370805e-03,9.474190e-01
194,2.528557e-01,2.528557e-01,7.311662e-01,1.329258e-03,9.473495e-01
195,2.516951e-01,2.516951e-01,7.305534e-01,1.288832e-03,9.471127e-01
196,2.505398e-01,2.505398e-01,7.301212e-01,1.249641e-03,9.468944e-01
197,2.494054e-01,2.494054e-01,7.295054e-01,1.211702e-03,9.463961e-01
198,2.482762e-01,2.482762e-01,7.290548e-01,1.174832e-03,9.463018e-01
199,2.471333e-01,2.471333e-01,7.285152e-01,1.138936e-03,9.457330e-01
200,2.459957e-01,2.459957e-01,7.280356e-01,1.104174e-03,9.457164e-01
201,2.449102e-01,2.449102e-01,7.274954e-01,1.070521e-03,9.450245e-01
202,2.438294e-01,2.438294e-01,7.271041e-01,1.037854e-03,9.448860e-01
203,2.427440e-01,2.427440e-01,7.265578e-01,1.006171e-03,9.445617e-01
204,2.416634e-01,2.416634e-01,7.259048e-01,9.754003e-04,9.444214e-01
205,2.406226e-01,2.406226e-01,7.254713e-01,nan,9.442428e-01
206,2.395864e-01,2.395864e-01,7.249774e-01,nan,9.439572e-01
207,2.384755e-01,2.384755e-01,7.244612e-01,nan,9.437607e-01
208,2.373697e-01,2.373697e-01,7.240288e-01,nan,9.436843e-01
209,2.362382e-01,2.362382e-01,7.235129e-01,nan,9.435911e-01
210,2.351120e-01,2.351120e-01,7.230441e-01,nan,9.431246e-01
211,2.339679e-01,2.339679e-01,7.225126e-01,nan,9.430745e-01
212,2.328293e-01,2.328293e-01,7.220317e-01,nan,9.428794e-01
213,2.317377e-01,2.317377e-01,7.215926e-01,nan,9.428322e-01
214,2.306512e-01,2.306512e-01,7.210801e-01,nan,9.425360e-01
215,2.295755e-01,2.295755e-01,7.206221e-01,nan,9.420875e-01
216,2.285048e-01,2.285048e-01,7.200973e-01,nan,9.418812e-01
217,2.274627e-01,2.274627e-01,7.196908e-01,nan,9.413782e-01
218,2.264253e-01,2.264253e-01,7.192315e-01,nan,9.404585e-01
219,2.253160e-01,2.253160e-01,7.187099e-01,nan,9.402679e-01
220,2.242121e-01,2.242121e-01,7.183214e-01,nan,9.401057e-01
221,2.231549e-01,2.231549e-01,7.178946e-01,nan,9.399426e-01
222,2.221028e-01,2.221028e-01,7.173200e-01,nan,9.393049e-01
223,2.211049e-01,2.211049e-01,7.169390e-01,nan,9.393016e-01
224,2.201115e-01,2.201115e-01,7.164698e-01,nan,9.391892e-01
225,2.191190e-01,2.191190e-01,7.160374e-01,nan,9.387728e-01
226,2.181310e-01,2.181310e-01,7.154626e-01,nan,9.386524e-01
227,2.170589e-01,2.170589e-01,7.151528e-01,nan,9.383453e-01
228,2.159922e-01,2.159922e-01,7.145939e-01,nan,9.382698e-01
229,2.148880e-01,2.148880e-01,7.142081e-01,nan,9.381290e-01
230,2.137896e-01,2.137896e-01,7.137502e-01,nan,9.377810e-01
231,2.127316e-01,2.127316e-01,7.132957e-01,nan,9.374108e-01
232,2.116789e-01,2.116789e-01,7.128525e-01,nan,9.370331e-01
233,2.106653e-01,2.106653e-01,7.124322e-01,nan,9.364959e-01
234,2.096566e-01,2.096566e-01,7.119852e-01,nan,9.364061e-01
235,2.086294e-01,2.086294e-01,7.116743e-01,nan,9.361752e-01
236,2.076073e-01,2.076073e-01,7.111566e-01,nan,9.356201e-01
237,2.065212e-01,2.065212e-01,7.106856e-01,nan,9.352834e-01
238,2.054407e-01,2.054407e-01,7.102846e-01,nan,9.351012e-01
239,2.044172e-01,2.044172e-01,7.099056e-01,nan,9.339155e-01
240,2.033989e-01,2.033989e-01,7.094101e-01,nan,9.338323e-01
241,2.023409e-01,2.023409e-01,7.089991e-01,nan,9.335750e-01
242,2.012885e-01,2.012885e-01,7.085543e-01,nan,9.327402e-01
243,2.002379e-01,2.002379e-01,7.081078e-01,nan,9.324794e-01
244,1.991928e-01,1.991928e-01,7.076844e-01,nan,9.323586e-01
245,1.981627e-01,1.981627e-01,7.072514e-01,nan,9.320622e-01
246,1.971381e-01,1.971381e-01,7.067435e-01,nan,9.320024e-01
247,1.961167e-01,1.961167e-01,7.063795e-01,nan,9.319653e-01
248,1.951007e-01,1.951007e-01,7.059874e-01,nan,9.318562e-01
249,1.940386e-01,1.940386e-01,7.054953e-01,nan,9.317400e-01
250,1.929823e-01,1.929823e-01,7.050320e-01,nan,9.316669e-01
251,1.920378e-01,1.920378e-01,7.046494e-01,nan,9.314450e-01
252,1.910979e-01,1.910979e-01,7.042614e-01,nan,9.313703e-01
253,1.901438e-01,1.901438e-01,7.038277e-01,nan,9.309822e-01
254,1.891945e-01,1.891945e-01,7.033306e-01,nan,9.309678e-01
255,1.882113e-01,1.882113e-01,7.029801e-01,nan,9.308945e-01
256,1.872332e-01,1.872332e-01,7.024920e-01,nan,9.307694e-01
257,1.862030e-01,1.862030e-01,7.020648e-01,nan,9.307517e-01
258,1.851785e-01,1.851785e-01,7.016293e-01,nan,9.307000e-01
259,1.841713e-01,1.841713e-01,7.012515e-01,nan,9.302367e-01
260,1.831695e-01,1.831695e-01,7.007640e-01,nan,9.298587e-01
261,1.822257e-01,1.822257e-01,7.002411e-01,nan,9.295230e-01
262,1.812868e-01,1.812868e-01,6.998956e-01,nan,9.289508e-01
263,1.802612e-01,1.802612e-01,6.994413e-01,nan,9.287754e-01
264,1.792413e-01,1.792413e-01,6.989477e-01,nan,9.286473e-01
265,1.782739e-01,1.782739e-01,6.985338e-01,nan,9.278411e-01
266,1.773117e-01,1.773117e-01,6.980751e-01,nan,9.275972e-01
267,1.763496e-01,1.763496e-01,6.975974e-01,nan,9.275837e-01
268,1.753927e-01,1.753927e-01,6.972591e-01,nan,9.273006e-01
269,1.744896e-01,1.744896e-01,6.967111e-01,nan,9.269674e-01
270,1.735912e-01,1.735912e-01,6.962971e-01,nan,9.266457e-01
271,1.727647e-01,1.727647e-01,6.958238e-01,nan,9.263578e-01
272,1.719422e-01,1.719422e-01,6.954159e-01,nan,9.262106e-01
273,1.710692e-01,1.710692e-01,6.948607e-01,nan,9.258174e-01
274,1.702007e-01,1.702007e-01,6.943896e-01,nan,9.247133e-01
275,1.693500e-01,1.693500e-01,6.940910e-01,nan,9.243948e-01
276,1.685036e-01,1.685036e-01,6.934104e-01,nan,9.242641e-01
277,1.676189e-01,1.676189e-01,6.930133e-01,nan,9.242055e-01
278,1.667388e-01,1.667388e-01,6.926380e-01,nan,9.240824e-01
279,1.658627e-01,1.658627e-01,6.921684e-01,nan,9.237327e-01
280,1.649912e-01,1.649912e-01,6.917563e-01,nan,9.236190e-01
281,1.641543e-01,1.641543e-01,6.913097e-01,nan,9.235344e-01
282,1.633218e-01,1.633218e-01,6.909274e-01,nan,9.232900e-01
283,1.625131e-01,1.625131e-01,6.904325e-01,nan,9.225274e-01
284,1.617084e-01,1.617084e-01,6.900285e-01,nan,9.222355e-01
285,1.609272e-01,1.609272e-01,6.896371e-01,nan,9.218151e-01
286,1.601499e-01,1.601499e-01,6.891093e-01,nan,9.210675e-01
287,1.593692e-01,1.593692e-01,6.887373e-01,nan,9.208634e-01
288,1.585924e-01,1.585924e-01,6.882462e-01,nan,9.206632e-01
289,1.578319e-01,1.578319e-01,6.878236e-01,nan,9.203406e-01
290,1.570749e-01,1.570749e-01,6.874233e-01,nan,9.201297e-01
291,1.562619e-01,1.562619e-01,6.870087e-01,nan,9.195436e-01
292,1.554530e-01,1.554530e-01,6.865767e-01,nan,9.186796e-01
293,1.546537e-01,1.546537e-01,6.860672e-01,nan,9.183019e-01
294,1.538585e-01,1.538585e-01,6.855637e-01,nan,9.176792e-01
295,1.530460e-01,1.530460e-01,6.851188e-01,nan,9.173842e-01
296,1.522377e-01,1.522377e-01,6.847291e-01,nan,9.171046e-01
297,1.513959e-01,1.513959e-01,6.842359e-01,nan,9.168906e-01
298,1.505588e-01,1.505588e-01,6.837897e-01,nan,9.164486e-01
299,1.497739e-01,1.497739e-01,6.833031e-01,nan,9.163826e-01
300,1.489931e-01,1.489931e-01,6.828931e-01,nan,9.153553e-01
301,1.482291e-01,1.482291e-01,6.824836e-01,nan,9.148555e-01
302,1.474691e-01,1.474691e-01,6.819172e-01,nan,9.143684e-01
303,1.467382e-01,1.467382e-01,6.814499e-01,nan,9.142866e-01
304,1.460108e-01,1.460108e-01,6.810606e-01,nan,9.141695e-01
305,1.452298e-01,1.452298e-01,6.804836e-01,nan,9.138806e-01
306,1.444529e-01,1.444529e-01,6.800556e-01,nan,9.136188e-01
307,1.436558e-01,1.436558e-01,6.796119e-01,nan,9.132571e-01
308,1.428631e-01,1.428631e-01,6.791350e-01,nan,9.130259e-01
309,1.421471e-01,1.421471e-01,6.787134e-01,nan,9.128374e-01
310,1.414347e-01,1.414347e-01,6.782626e-01,nan,9.126159e-01
311,1.406977e-01,1.406977e-01,6.778365e-01,nan,9.119489e-01
312,1.399645e-01,1.399645e-01,6.774647e-01,nan,9.118302e-01
313,1.392168e-01,1.392168e-01,6.769401e-01,nan,9.113758e-01
314,1.384730e-01,1.384730e-01,6.765282e-01,nan,9.107182e-01
315,1.376836e-01,1.376836e-01,6.760698e-01,nan,9.106984e-01
316,1.368987e-01,1.368987e-01,6.755926e-01,nan,9.106738e-01
317,1.361996e-01,1.361996e-01,6.751845e-01,nan,9.105130e-01
318,1.355040e-01,1.355040e-01,6.747606e-01,nan,9.103645e-01
319,1.347951e-01,1.347951e-01,6.743609e-01,nan,9.103121e-01
320,1.340899e-01,1.340899e-01,6.738790e-01,nan,9.102571e-01
321,1.334006e-01,1.334006e-01,6.735281e-01,nan,9.102434e-01
322,1.327148e-01,1.327148e-01,6.731654e-01,nan,9.097413e-01
323,1.320506e-01,1.320506e-01,6.726594e-01,nan,9.096923e-01
324,1.313896e-01,1.313896e-01,6.723312e-01,nan,9.091086e-01
325,1.306765e-01,1.306765e-01,6.719168e-01,nan,9.089525e-01
326,1.299673e-01,1.299673e-01,6.715098e-01,nan,9.088076e-01
327,1.293179e-01,1.293179e-01,6.711053e-01,nan,9.087497e-01
328,1.286718e-01,1.286718e-01,6.706503e-01,nan,9.073889e-01
329,1.280497e-01,1.280497e-01,6.702464e-01,nan,9.071068e-01
330,1.274306e-01,1.274306e-01,6.698155e-01,nan,9.069337e-01
331,1.268381e-01,1.268381e-01,6.693814e-01,nan,9.067122e-01
332,1.262484e-01,1.262484e-01,6.689889e-01,nan,9.057616e-01
333,1.256563e-01,1.256563e-01,6.684133e-01,nan,9.056512e-01
334,1.250670e-01,1.250670e-01,6.680115e-01,nan,9.054182e-01
335,1.244884e-01,1.244884e-01,6.675307e-01,nan,9.054059e-01
336,1.239126e-01,1.239126e-01,6.671075e-01,nan,9.053725e-01
337,1.233232e-01,1.233232e-01,6.666705e-01,nan,9.052582e-01
338,1.227366e-01,1.227366e-01,6.661593e-01,nan,9.045624e-01
339,1.221331e-01,1.221331e-01,6.658142e-01,nan,9.043756e-01
340,1.215325e-01,1.215325e-01,6.652010e-01,nan,9.040939e-01
341,1.208977e-01,1.208977e-01,6.648094e-01,nan,9.039329e-01
342,1.202662e-01,1.202662e-01,6.644077e-01,nan,9.038360e-01
343,1.196401e-01,1.196401e-01,6.639911e-01,nan,9.034875e-01
344,1.190173e-01,1.190173e-01,6.635486e-01,nan,9.029913e-01
345,1.184043e-01,1.184043e-01,6.631305e-01,nan,9.014587e-01
346,1.177944e-01,1.177944e-01,6.628232e-01,nan,9.006224e-01
347,1.172188e-01,1.172188e-01,6.623678e-01,nan,9.006150e-01
348,1.166460e-01,1.166460e-01,6.619022e-01,nan,9.005525e-01
349,1.160807e-01,1.160807e-01,6.614517e-01,nan,9.005340e-01
350,1.155182e-01,1.155182e-01,6.610122e-01,nan,9.003210e-01
351,1.149376e-01,1.149376e-01,6.605570e-01,nan,9.003027e-01
352,1.143600e-01,1.143600e-01,6.600737e-01,nan,9.000288e-01
353,1.138107e-01,1.138107e-01,6.596458e-01,nan,8.999837e-01
354,1.132641e-01,1.132641e-01,6.592302e-01,nan,8.999123e-01
355,1.127398e-01,1.127398e-01,6.587726e-01,nan,8.995433e-01
356,1.122180e-01,1.122180e-01,6.582766e-01,nan,8.995027e-01
357,1.116795e-01,1.116795e-01,6.578753e-01,nan,8.994025e-01
358,1.111435e-01,1.111435e-01,6.574120e-01,nan,8.993463e-01
359,1.106238e-01,1.106238e-01,6.570050e-01,nan,8.990103e-01
360,1.101065e-01,1.101065e-01,6.565511e-01,nan,8.988341e-01
361,1.095781e-01,1.095781e-01,6.561916e-01,nan,8.987759e-01
362,1.090522e-01,1.090522e-01,6.557877e-01,nan,8.985997e-01
363,1.085521e-01,1.085521e-01,6.552926e-01,nan,8.985548e-01
364,1.080544e-01,1.080544e-01,6.549622e-01,nan,8.982830e-01
365,1.075493e-01,1.075493e-01,6.545542e-01,nan,8.977459e-01
366,1.070466e-01,1.070466e-01,6.541575e-01,nan,8.975337e-01
367,1.064820e-01,1.064820e-01,6.536783e-01,nan,8.974163e-01
368,1.059204e-01,1.059204e-01,6.533272e-01,nan,8.972613e-01
369,1.053782e-01,1.053782e-01,6.528898e-01,nan,8.971044e-01
370,1.048388e-01,1.048388e-01,6.524541e-01,nan,8.970390e-01
371,1.043149e-01,1.043149e-01,6.520328e-01,nan,8.970184e-01
372,1.037938e-01,1.037938e-01,6.515843e-01,nan,8.965628e-01
373,1.033040e-01,1.033040e-01,6.511667e-01,nan,8.962569e-01
374,1.028165e-01,1.028165e-01,6.507336e-01,nan,8.952263e-01
375,1.023495e-01,1.023495e-01,6.502765e-01,nan,8.949289e-01
376,1.018846e-01,1.018846e-01,6.499088e-01,nan,8.946150e-01
377,1.013561e-01,1.013561e-01,6.495127e-01,nan,8.944850e-01
378,1.008303e-01,1.008303e-01,6.491182e-01,nan,8.940041e-01
379,1.003218e-01,1.003218e-01,6.487373e-01,nan,8.935173e-01
380,9.981593e-02,9.981593e-02,6.483150e-01,nan,8.927846e-01
381,9.936430e-02,9.936430e-02,6.478812e-01,nan,8.926082e-01
382,9.891471e-02,9.891471e-02,6.475605e-01,nan,8.923834e-01
383,9.845064e-02,9.845064e-02,6.471419e-01,nan,8.922507e-01
384,9.798876e-02,9.798876e-02,6.466066e-01,nan,8.920267e-01
385,9.749632e-02,9.749632e-02,6.462620e-01,nan,8.913499e-01
386,9.700636e-02,9.700636e-02,6.458448e-01,nan,8.907251e-01
387,9.648443e-02,9.648443e-02,6.454312e-01,nan,8.906880e-01
388,9.596530e-02,9.596530e-02,6.449607e-01,nan,8.903533e-01
389,9.546376e-02,9.546376e-02,6.445812e-01,nan,8.900892e-01
390,9.496483e-02,9.496483e-02,6.441539e-01,nan,8.899897e-01
391,9.446341e-02,9.446341e-02,6.437562e-01,nan,8.897871e-01
392,9.396464e-02,9.396464e-02,6.433951e-01,nan,8.897290e-01
393,9.346134e-02,9.346134e-02,6.429182e-01,nan,8.894338e-01
394,9.296073e-02,9.296073e-02,6.425345e-01,nan,8.892926e-01
395,9.246239e-02,9.246239e-02,6.421923e-01,nan,8.890494e-01
396,9.196671e-02,9.196671e-02,6.417171e-01,nan,8.879417e-01
397,9.145451e-02,9.145451e-02,6.412854e-01,nan,8.878319e-01
398,9.094515e-02,9.094515e-02,6.409049e-01,nan,8.878222e-01
399,9.047896e-02,9.047896e-02,6.404246e-01,nan,8.866711e-01
400,9.001515e-02,9.001515e-02,6.400772e-01,nan,8.860803e-01
401,8.952262e-02,8.952262e-02,6.396718e-01,nan,8.858007e-01
402,8.903279e-02,8.903279e-02,6.392752e-01,nan,8.855223e-01
403,8.851181e-02,8.851181e-02,6.389098e-01,nan,8.854903e-01
404,8.799389e-02,8.799389e-02,6.385220e-01,nan,8.850258e-01
405,8.750168e-02,8.750168e-02,6.381568e-01,nan,8.849829e-01
406,8.701222e-02,8.701222e-02,6.377673e-01,nan,8.843434e-01
407,8.654109e-02,8.654109e-02,6.373227e-01,nan,8.834588e-01
408,8.607252e-02,8.607252e-02,6.369380e-01,nan,8.825504e-01
409,8.555064e-02,8.555064e-02,6.365654e-01,nan,8.822732e-01
410,8.503192e-02,8.503192e-02,6.361285e-01,nan,8.821746e-01
411,8.454270e-02,8.454270e-02,6.357892e-01,nan,8.817977e-01
412,8.405630e-02,8.405630e-02,6.353446e-01,nan,8.817219e-01
413,8.358729e-02,8.358729e-02,6.350102e-01,nan,8.815743e-01
414,8.312090e-02,8.312090e-02,6.345880e-01,nan,8.810997e-01
415,8.265898e-02,8.265898e-02,6.342168e-01,nan,8.807602e-01
416,8.219964e-02,8.219964e-02,6.337887e-01,nan,8.807097e-01
417,8.174291e-02,8.174291e-02,6.334682e-01,nan,8.803253e-01
418,8.128871e-02,8.128871e-02,6.330875e-01,nan,8.801705e-01
419,8.083122e-02,8.083122e-02,6.327089e-01,nan,8.799913e-01
420,8.037630e-02,8.037630e-02,6.323654e-01,nan,8.798833e-01
421,7.990836e-02,7.990836e-02,6.319592e-01,nan,8.792904e-01
422,7.944315e-02,7.944315e-02,6.316421e-01,nan,8.783874e-01
423,7.898959e-02,7.898959e-02,6.312594e-01,nan,8.782659e-01
424,7.853862e-02,7.853862e-02,6.308524e-01,nan,8.782101e-01
425,7.807479e-02,7.807479e-02,6.305323e-01,nan,8.780984e-01
426,7.761370e-02,7.761370e-02,6.300968e-01,nan,8.776940e-01
427,7.719872e-02,7.719872e-02,6.298085e-01,nan,8.776290e-01
428,7.678596e-02,7.678596e-02,6.294518e-01,nan,8.776150e-01
429,7.634732e-02,7.634732e-02,6.290960e-01,nan,8.775205e-01
430,7.591119e-02,7.591119e-02,6.287321e-01,nan,8.774267e-01
431,7.547917e-02,7.547917e-02,6.283429e-01,nan,8.773357e-01
432,7.504961e-02,7.504961e-02,6.279612e-01,nan,8.773211e-01
433,7.462405e-02,7.462405e-02,6.276084e-01,nan,8.772029e-01
434,7.420090e-02,7.420090e-02,6.272484e-01,nan,8.766856e-01
435,7.380334e-02,7.380334e-02,6.269218e-01,nan,8.763467e-01
436,7.340791e-02,7.340791e-02,6.265892e-01,nan,8.760940e-01
437,7.299915e-02,7.299915e-02,6.262456e-01,nan,8.760028e-01
438,7.259266e-02,7.259266e-02,6.258657e-01,nan,8.759571e-01
439,7.216820e-02,7.216820e-02,6.255951e-01,nan,8.753820e-01
440,7.174622e-02,7.174622e-02,6.251689e-01,nan,8.752398e-01
441,7.133671e-02,7.133671e-02,6.247998e-01,nan,8.749421e-01
442,7.092955e-02,7.092955e-02,6.244844e-01,nan,8.743724e-01
443,7.055312e-02,7.055312e-02,6.241087e-01,nan,8.742293e-01
444,7.017868e-02,7.017868e-02,6.237625e-01,nan,8.739070e-01
445,6.976088e-02,6.976088e-02,6.233622e-01,nan,8.737841e-01
446,6.934557e-02,6.934557e-02,6.229977e-01,nan,8.735244e-01
447,6.895741e-02,6.895741e-02,6.226292e-01,nan,8.733953e-01
448,6.857143e-02,6.857143e-02,6.222186e-01,nan,8.732732e-01
449,6.818365e-02,6.818365e-02,6.218773e-01,nan,8.729202e-01
450,6.779807e-02,6.779807e-02,6.215224e-01,nan,8.727898e-01
451,6.743141e-02,6.743141e-02,6.211898e-01,nan,8.726112e-01
452,6.706674e-02,6.706674e-02,6.208175e-01,nan,8.722006e-01
453,6.674604e-02,6.674604e-02,6.204929e-01,nan,8.721532e-01
454,6.642688e-02,6.642688e-02,6.201861e-01,nan,8.718212e-01
455,6.610964e-02,6.610964e-02,6.198516e-01,nan,8.716987e-01
456,6.579392e-02,6.579392e-02,6.195681e-01,nan,8.715616e-01
457,6.545878e-02,6.545878e-02,6.192637e-01,nan,8.712766e-01
458,6.512535e-02,6.512535e-02,6.189151e-01,nan,8.711623e-01
459,6.480459e-02,6.480459e-02,6.185826e-01,nan,8.704680e-01
460,6.448542e-02,6.448542e-02,6.182953e-01,nan,8.704076e-01
461,6.416244e-02,6.416244e-02,6.178998e-01,nan,8.702090e-01
462,6.384107e-02,6.384107e-02,6.175604e-01,nan,8.700933e-01
463,6.352092e-02,6.352092e-02,6.172127e-01,nan,8.698623e-01
464,6.320236e-02,6.320236e-02,6.168740e-01,nan,8.697981e-01
465,6.290142e-02,6.290142e-02,6.164367e-01,nan,8.695469e-01
466,6.260192e-02,6.260192e-02,6.161389e-01,nan,8.689872e-01
467,6.230355e-02,6.230355e-02,6.156440e-01,nan,8.687657e-01
468,6.200661e-02,6.200661e-02,6.153538e-01,nan,8.686913e-01
469,6.169961e-02,6.169961e-02,6.149925e-01,nan,8.686749e-01
470,6.139412e-02,6.139412e-02,6.146490e-01,nan,8.684042e-01
471,6.109259e-02,6.109259e-02,6.143389e-01,nan,8.682216e-01
472,6.079255e-02,6.079255e-02,6.139997e-01,nan,8.676357e-01
473,6.048442e-02,6.048442e-02,6.136980e-01,nan,8.673740e-01
474,6.017786e-02,6.017786e-02,6.132676e-01,nan,8.669978e-01
475,5.987286e-02,5.987286e-02,6.129993e-01,nan,8.657638e-01
476,5.956941e-02,5.956941e-02,6.126671e-01,nan,8.655596e-01
477,5.925349e-02,5.925349e-02,6.123196e-01,nan,8.653959e-01
478,5.893925e-02,5.893925e-02,6.120000e-01,nan,8.652377e-01
479,5.864885e-02,5.864885e-02,6.116506e-01,nan,8.652125e-01
480,5.835988e-02,5.835988e-02,6.113175e-01,nan,8.651884e-01
481,5.806277e-02,5.806277e-02,6.109492e-01,nan,8.648102e-01
482,5.776718e-02,5.776718e-02,6.106141e-01,nan,8.647279e-01
483,5.745736e-02,5.745736e-02,6.102643e-01,nan,8.647132e-01
484,5.714920e-02,5.714920e-02,6.099449e-01,nan,8.646069e-01
485,5.687029e-02,5.687029e-02,6.095518e-01,nan,8.644146e-01
486,5.659273e-02,5.659273e-02,6.092505e-01,nan,8.642716e-01
487,5.629858e-02,5.629858e-02,6.089491e-01,nan,8.642372e-01
488,5.600595e-02,5.600595e-02,6.086103e-01,nan,8.640762e-01
489,5.571478e-02,5.571478e-02,6.082491e-01,nan,8.639275e-01
490,5.542511e-02,5.542511e-02,6.078956e-01,nan,8.635257e-01
491,5.513422e-02,5.513422e-02,6.075209e-01,nan,8.634428e-01
492,5.484486e-02,5.484486e-02,6.072158e-01,nan,8.631442e-01
493,5.455907e-02,5.455907e-02,6.068203e-01,nan,8.629692e-01
494,5.427478e-02,5.427478e-02,6.065069e-01,nan,8.620215e-01
495,5.399801e-02,5.399801e-02,6.061945e-01,nan,8.619959e-01
496,5.372266e-02,5.372266e-02,6.058002e-01,nan,8.616041e-01
497,5.343152e-02,5.343152e-02,6.055035e-01,nan,8.613540e-01
498,5.314197e-02,5.314197e-02,6.051302e-01,nan,8.607005e-01
499,5.286240e-02,5.286240e-02,6.047607e-01,nan,8.604336e-01
500,5.258431e-02,5.258431e-02,6.044675e-01,nan,8.595621e-01
501,5.231200e-02,5.231200e-02,6.040820e-01,nan,8.592775e-01
502,5.204110e-02,5.204110e-02,6.037468e-01,nan,8.592124e-01
503,5.173544e-02,5.173544e-02,6.034191e-01,nan,8.584597e-01
504,5.143157e-02,5.143157e-02,6.030211e-01,nan,8.576304e-01
505,5.114922e-02,5.114922e-02,6.026834e-01,nan,8.575146e-01
506,5.086842e-02,5.086842e-02,6.023448e-01,nan,8.571160e-01
507,5.060292e-02,5.060292e-02,6.019176e-01,nan,8.561719e-01
508,5.033880e-02,5.033880e-02,6.015269e-01,nan,8.551097e-01
509,5.007118e-02,5.007118e-02,6.011489e-01,nan,8.549575e-01
510,4.980498e-02,4.980498e-02,6.007450e-01,nan,8.549132e-01
511,4.954031e-02,4.954031e-02,6.004207e-01,nan,8.546613e-01
512,4.927705e-02,4.927705e-02,6.001161e-01,nan,8.544324e-01
513,4.900477e-02,4.900477e-02,5.997052e-01,nan,8.542775e-01
514,4.873399e-02,4.873399e-02,5.993816e-01,nan,8.541520e-01
515,4.848453e-02,4.848453e-02,5.989625e-01,nan,8.541303e-01
516,4.823634e-02,4.823634e-02,5.985856e-01,nan,8.540258e-01
517,4.796555e-02,4.796555e-02,5.982457e-01,nan,8.536403e-01
518,4.769628e-02,4.769628e-02,5.978008e-01,nan,8.535710e-01
519,4.743512e-02,4.743512e-02,5.974637e-01,nan,8.531783e-01
520,4.717539e-02,4.717539e-02,5.970168e-01,nan,8.528850e-01
521,4.691394e-02,4.691394e-02,5.966417e-01,nan,8.528026e-01
522,4.665393e-02,4.665393e-02,5.963246e-01,nan,8.526066e-01
523,4.640168e-02,4.640168e-02,5.958635e-01,nan,8.522450e-01
524,4.615079e-02,4.615079e-02,5.955447e-01,nan,8.520274e-01
525,4.589538e-02,4.589538e-02,5.951661e-01,nan,8.519753e-01
526,4.564138e-02,4.564138e-02,5.948464e-01,nan,8.511321e-01
527,4.538137e-02,4.538137e-02,5.944911e-01,nan,8.510809e-01
528,4.512285e-02,4.512285e-02,5.941080e-01,nan,8.506358e-01
529,4.486472e-02,4.486472e-02,5.938145e-01,nan,8.505849e-01
530,4.460807e-02,4.460807e-02,5.933283e-01,nan,8.504489e-01
531,4.435589e-02,4.435589e-02,5.930879e-01,nan,8.504255e-01
532,4.410514e-02,4.410514e-02,5.927144e-01,nan,8.499796e-01
533,4.385343e-02,4.385343e-02,5.923385e-01,nan,8.499353e-01
534,4.360315e-02,4.360315e-02,5.920692e-01,nan,8.490832e-01
535,4.338546e-02,4.338546e-02,5.917257e-01,nan,8.486682e-01
536,4.316887e-02,4.316887e-02,5.914521e-01,nan,8.486220e-01
537,4.293210e-02,4.293210e-02,5.911197e-01,nan,8.484164e-01
538,4.269663e-02,4.269663e-02,5.908120e-01,nan,8.483929e-01
539,4.246230e-02,4.246230e-02,5.904822e-01,nan,8.480708e-01
540,4.222925e-02,4.222925e-02,5.900943e-01,nan,8.478666e-01
541,4.200895e-02,4.200895e-02,5.898237e-01,nan,8.469355e-01
542,4.178981e-02,4.178981e-02,5.894324e-01,nan,8.462150e-01
543,4.157255e-02,4.157255e-02,5.891417e-01,nan,8.460958e-01
544,4.135643e-02,4.135643e-02,5.888092e-01,nan,8.455887e-01
545,4.112073e-02,4.112073e-02,5.884885e-01,nan,8.454796e-01
546,4.088638e-02,4.088638e-02,5.881638e-01,nan,8.453751e-01
547,4.066206e-02,4.066206e-02,5.878491e-01,nan,8.452854e-01
548,4.043896e-02,4.043896e-02,5.874746e-01,nan,8.451128e-01
549,4.022877e-02,4.022877e-02,5.871928e-01,nan,8.448898e-01
550,4.001967e-02,4.001967e-02,5.867856e-01,nan,8.447311e-01
551,3.981382e-02,3.981382e-02,5.864454e-01,nan,8.445525e-01
552,3.960903e-02,3.960903e-02,5.861423e-01,nan,8.444538e-01
553,3.941096e-02,3.941096e-02,5.858467e-01,nan,8.440683e-01
554,3.921388e-02,3.921388e-02,5.855347e-01,nan,8.440438e-01
555,3.902014e-02,3.902014e-02,5.851509e-01,nan,8.434055e-01
556,3.882736e-02,3.882736e-02,5.848230e-01,nan,8.432203e-01
557,3.863108e-02,3.863108e-02,5.845073e-01,nan,8.431743e-01
558,3.843579e-02,3.843579e-02,5.841767e-01,nan,8.428851e-01
559,3.823796e-02,3.823796e-02,5.838170e-01,nan,8.427238e-01
560,3.804116e-02,3.804116e-02,5.834381e-01,nan,8.426262e-01
561,3.783988e-02,3.783988e-02,5.830359e-01,nan,8.425906e-01
562,3.763967e-02,3.763967e-02,5.826969e-01,nan,8.421442e-01
563,3.745724e-02,3.745724e-02,5.824351e-01,nan,8.421426e-01
564,3.727569e-02,3.727569e-02,5.820495e-01,nan,8.415584e-01
565,3.707018e-02,3.707018e-02,5.817722e-01,nan,8.415191e-01
566,3.686581e-02,3.686581e-02,5.813574e-01,nan,8.407626e-01
567,3.664899e-02,3.664899e-02,5.810589e-01,nan,8.398337e-01
568,3.643346e-02,3.643346e-02,5.807197e-01,nan,8.397536e-01
569,3.623284e-02,3.623284e-02,5.804357e-01,nan,8.386659e-01
570,3.603333e-02,3.603333e-02,5.800286e-01,nan,8.386044e-01
571,3.584072e-02,3.584072e-02,5.797412e-01,nan,8.381839e-01
572,3.564914e-02,3.564914e-02,5.794095e-01,nan,8.381583e-01
573,3.544482e-02,3.544482e-02,5.791004e-01,nan,8.376157e-01
574,3.524166e-02,3.524166e-02,5.788309e-01,nan,8.374360e-01
575,3.502973e-02,3.502973e-02,5.786212e-01,nan,8.367048e-01
576,3.481908e-02,3.481908e-02,5.782050e-01,nan,8.366080e-01
577,3.461122e-02,3.461122e-02,5.779119e-01,nan,8.359937e-01
578,3.440461e-02,3.440461e-02,5.776021e-01,nan,8.357820e-01
579,3.420322e-02,3.420322e-02,5.772490e-01,nan,8.356957e-01
580,3.400301e-02,3.400301e-02,5.768970e-01,nan,8.354717e-01
581,3.380345e-02,3.380345e-02,5.766275e-01,nan,8.354525e-01
582,3.360506e-02,3.360506e-02,5.762406e-01,nan,8.353803e-01
583,3.342519e-02,3.342519e-02,5.759890e-01,nan,8.351809e-01
584,3.324628e-02,3.324628e-02,5.756344e-01,nan,8.349099e-01
585,3.307801e-02,3.307801e-02,5.752517e-01,nan,8.348244e-01
586,3.291060e-02,3.291060e-02,5.748276e-01,nan,8.347831e-01
587,3.273695e-02,3.273695e-02,5.745159e-01,nan,8.345211e-01
588,3.256422e-02,3.256422e-02,5.741548e-01,nan,8.344973e-01
589,3.239186e-02,3.239186e-02,5.737669e-01,nan,8.343885e-01
590,3.222041e-02,3.222041e-02,5.734957e-01,nan,8.342455e-01
591,3.204796e-02,3.204796e-02,5.731005e-01,nan,8.339504e-01
592,3.187644e-02,3.187644e-02,5.727057e-01,nan,8.327982e-01
593,3.169925e-02,3.169925e-02,5.723414e-01,nan,8.322269e-01
594,3.152305e-02,3.152305e-02,5.720102e-01,nan,8.321904e-01
595,3.134605e-02,3.134605e-02,5.716646e-01,nan,8.319855e-01
596,3.117005e-02,3.117005e-02,5.713440e-01,nan,8.315352e-01
597,3.100295e-02,3.100295e-02,5.709231e-01,nan,8.313574e-01
598,3.083675e-02,3.083675e-02,5.706193e-01,nan,8.312708e-01
599,3.066255e-02,3.066255e-02,5.702997e-01,nan,8.312604e-01
600,3.048934e-02,3.048934e-02,5.699610e-01,nan,8.309218e-01
601,3.031592e-02,3.031592e-02,5.696389e-01,nan,8.307012e-01
602,3.014348e-02,3.014348e-02,5.693420e-01,nan,8.305624e-01
603,2.997849e-02,2.997849e-02,5.690321e-01,nan,8.303214e-01
604,2.981439e-02,2.981439e-02,5.687118e-01,nan,8.300143e-01
605,2.965209e-02,2.965209e-02,5.684372e-01,nan,8.299101e-01
606,2.949068e-02,2.949068e-02,5.680689e-01,nan,8.298464e-01
607,2.934214e-02,2.934214e-02,5.677933e-01,nan,8.296967e-01
608,2.919436e-02,2.919436e-02,5.674820e-01,nan,8.294626e-01
609,2.903882e-02,2.903882e-02,5.672122e-01,nan,8.291974e-01
610,2.888411e-02,2.888411e-02,5.669098e-01,nan,8.291195e-01
611,2.872884e-02,2.872884e-02,5.665209e-01,nan,8.290676e-01
612,2.857441e-02,2.857441e-02,5.662191e-01,nan,8.285532e-01
613,2.842984e-02,2.842984e-02,5.659033e-01,nan,8.285069e-01
614,2.828599e-02,2.828599e-02,5.655694e-01,nan,8.277104e-01
615,2.814546e-02,2.814546e-02,5.652620e-01,nan,8.271651e-01
616,2.800563e-02,2.800563e-02,5.648259e-01,nan,8.269167e-01
617,2.785443e-02,2.785443e-02,5.644877e-01,nan,8.263421e-01
618,2.770405e-02,2.770405e-02,5.641065e-01,nan,8.261823e-01
619,2.755064e-02,2.755064e-02,5.637699e-01,nan,8.260911e-01
620,2.739809e-02,2.739809e-02,5.634918e-01,nan,8.260104e-01
621,2.724159e-02,2.724159e-02,5.630575e-01,nan,8.254857e-01
622,2.708598e-02,2.708598e-02,5.627600e-01,nan,8.254268e-01
623,2.693471e-02,2.693471e-02,5.624329e-01,nan,8.249208e-01
624,2.678429e-02,2.678429e-02,5.620898e-01,nan,8.249182e-01
625,2.663407e-02,2.663407e-02,5.617096e-01,nan,8.244130e-01
626,2.648470e-02,2.648470e-02,5.613595e-01,nan,8.242657e-01
627,2.634457e-02,2.634457e-02,5.610324e-01,nan,8.241302e-01
628,2.620518e-02,2.620518e-02,5.607027e-01,nan,8.241056e-01
629,2.604579e-02,2.604579e-02,5.603746e-01,nan,8.238825e-01
630,2.588736e-02,2.588736e-02,5.600240e-01,nan,8.237732e-01
631,2.575333e-02,2.575333e-02,5.597204e-01,nan,8.235300e-01
632,2.561999e-02,2.561999e-02,5.593647e-01,nan,8.235233e-01
633,2.547144e-02,2.547144e-02,5.591108e-01,nan,8.232728e-01
634,2.532374e-02,2.532374e-02,5.586905e-01,nan,8.230774e-01
635,2.518633e-02,2.518633e-02,5.583172e-01,nan,8.223858e-01
636,2.504967e-02,2.504967e-02,5.580388e-01,nan,8.223300e-01
637,2.491490e-02,2.491490e-02,5.576770e-01,nan,8.219595e-01
638,2.478085e-02,2.478085e-02,5.573352e-01,nan,8.218012e-01
639,2.464001e-02,2.464001e-02,5.570195e-01,nan,8.213056e-01
640,2.449998e-02,2.449998e-02,5.566470e-01,nan,8.212641e-01
641,2.436321e-02,2.436321e-02,5.563601e-01,nan,8.208599e-01
642,2.422719e-02,2.422719e-02,5.559728e-01,nan,8.198650e-01
643,2.408724e-02,2.408724e-02,5.556378e-01,nan,8.193723e-01
644,2.394810e-02,2.394810e-02,5.553105e-01,nan,8.189485e-01
645,2.381790e-02,2.381790e-02,5.550059e-01,nan,8.189300e-01
646,2.368840e-02,2.368840e-02,5.547148e-01,nan,8.187471e-01
647,2.355674e-02,2.355674e-02,5.543639e-01,nan,8.185055e-01
648,2.342580e-02,2.342580e-02,5.540506e-01,nan,8.181997e-01
649,2.329668e-02,2.329668e-02,5.537432e-01,nan,8.168505e-01
650,2.316827e-02,2.316827e-02,5.534444e-01,nan,8.163400e-01
651,2.303286e-02,2.303286e-02,5.530967e-01,nan,8.163118e-01
652,2.289824e-02,2.289824e-02,5.527747e-01,nan,8.161478e-01
653,2.276219e-02,2.276219e-02,5.524322e-01,nan,8.160809e-01
654,2.262694e-02,2.262694e-02,5.520969e-01,nan,8.159606e-01
655,2.249492e-02,2.249492e-02,5.517713e-01,nan,8.159045e-01
656,2.236367e-02,2.236367e-02,5.514454e-01,nan,8.156735e-01
657,2.223342e-02,2.223342e-02,5.511730e-01,nan,8.152764e-01
658,2.210392e-02,2.210392e-02,5.507702e-01,nan,8.152479e-01
659,2.197374e-02,2.197374e-02,5.504513e-01,nan,8.144134e-01
660,2.184433e-02,2.184433e-02,5.501068e-01,nan,8.138977e-01
661,2.170854e-02,2.170854e-02,5.497257e-01,nan,8.137613e-01
662,2.157361e-02,2.157361e-02,5.493732e-01,nan,8.136207e-01
663,2.144683e-02,2.144683e-02,5.490198e-01,nan,8.134737e-01
664,2.132080e-02,2.132080e-02,5.487438e-01,nan,8.132685e-01
665,2.119407e-02,2.119407e-02,5.483517e-01,nan,8.130078e-01
666,2.106810e-02,2.106810e-02,5.480429e-01,nan,8.128349e-01
667,2.094364e-02,2.094364e-02,5.477121e-01,nan,8.127911e-01
668,2.081992e-02,2.081992e-02,5.473449e-01,nan,8.125279e-01
669,2.070970e-02,2.070970e-02,5.470396e-01,nan,8.123756e-01
670,2.060007e-02,2.060007e-02,5.467761e-01,nan,8.123239e-01
671,2.047724e-02,2.047724e-02,5.463982e-01,nan,8.122337e-01
672,2.035515e-02,2.035515e-02,5.460609e-01,nan,8.118013e-01
673,2.023924e-02,2.023924e-02,5.457405e-01,nan,8.113628e-01
674,2.012398e-02,2.012398e-02,5.454082e-01,nan,8.112055e-01
675,2.000667e-02,2.000667e-02,5.450982e-01,nan,8.109370e-01
676,1.989003e-02,1.989003e-02,5.447627e-01,nan,8.107805e-01
677,1.977333e-02,1.977333e-02,5.444234e-01,nan,8.105907e-01
678,1.965732e-02,1.965732e-02,5.440919e-01,nan,8.105794e-01
679,1.953884e-02,1.953884e-02,5.438423e-01,nan,8.104825e-01
680,1.942107e-02,1.942107e-02,5.434918e-01,nan,8.101218e-01
681,1.930543e-02,1.930543e-02,5.431175e-01,nan,8.099616e-01
682,1.919047e-02,1.919047e-02,5.428111e-01,nan,8.098612e-01
683,1.906832e-02,1.906832e-02,5.425169e-01,nan,8.090221e-01
684,1.894695e-02,1.894695e-02,5.422289e-01,nan,8.089957e-01
685,1.883124e-02,1.883124e-02,5.418653e-01,nan,8.088996e-01
686,1.871623e-02,1.871623e-02,5.415638e-01,nan,8.087758e-01
687,1.860029e-02,1.860029e-02,5.412506e-01,nan,8.086653e-01
688,1.848507e-02,1.848507e-02,5.408934e-01,nan,8.084208e-01
689,1.836693e-02,1.836693e-02,5.405848e-01,nan,8.083513e-01
690,1.824955e-02,1.824955e-02,5.402466e-01,nan,8.081320e-01
691,1.812456e-02,1.812456e-02,5.399806e-01,nan,8.081290e-01
692,1.800042e-02,1.800042e-02,5.396876e-01,nan,8.079808e-01
693,1.788377e-02,1.788377e-02,5.393261e-01,nan,8.078060e-01
694,1.776788e-02,1.776788e-02,5.389707e-01,nan,8.072582e-01
695,1.764184e-02,1.764184e-02,5.386978e-01,nan,8.068684e-01
696,1.751669e-02,1.751669e-02,5.383850e-01,nan,8.064580e-01
697,1.739331e-02,1.739331e-02,5.380332e-01,nan,8.062350e-01
698,1.727080e-02,1.727080e-02,5.377086e-01,nan,8.059295e-01
699,1.714953e-02,1.714953e-02,5.374462e-01,nan,8.056837e-01
700,1.702911e-02,1.702911e-02,5.371381e-01,nan,8.051663e-01
701,1.691130e-02,1.691130e-02,5.367868e-01,nan,8.051114e-01
702,1.679430e-02,1.679430e-02,5.364776e-01,nan,8.048718e-01
703,1.668693e-02,1.668693e-02,5.361583e-01,nan,8.046247e-01
704,1.658025e-02,1.658025e-02,5.358973e-01,nan,8.041790e-01
705,1.647319e-02,1.647319e-02,5.355797e-01,nan,8.038706e-01
706,1.636683e-02,1.636683e-02,5.352128e-01,nan,8.037893e-01
707,1.626189e-02,1.626189e-02,5.349362e-01,nan,8.036513e-01
708,1.615761e-02,1.615761e-02,5.345308e-01,nan,8.031067e-01
709,1.605254e-02,1.605254e-02,5.341855e-01,nan,8.030247e-01
710,1.594814e-02,1.594814e-02,5.339135e-01,nan,8.029807e-01
711,1.585179e-02,1.585179e-02,5.334789e-01,nan,8.028307e-01
712,1.575602e-02,1.575602e-02,5.331262e-01,nan,8.020277e-01
713,1.565855e-02,1.565855e-02,5.327764e-01,nan,8.020074e-01
714,1.556169e-02,1.556169e-02,5.323878e-01,nan,8.015219e-01
715,1.546466e-02,1.546466e-02,5.320566e-01,nan,8.015023e-01
716,1.536823e-02,1.536823e-02,5.316669e-01,nan,8.014456e-01
717,1.527227e-02,1.527227e-02,5.313323e-01,nan,8.011608e-01
718,1.517691e-02,1.517691e-02,5.309887e-01,nan,8.010412e-01
719,1.507860e-02,1.507860e-02,5.306262e-01,nan,8.003740e-01
720,1.498092e-02,1.498092e-02,5.302884e-01,nan,8.003339e-01
721,1.487691e-02,1.487691e-02,5.298765e-01,nan,7.999207e-01
722,1.477362e-02,1.477362e-02,5.294757e-01,nan,7.995559e-01
723,1.467225e-02,1.467225e-02,5.290778e-01,nan,7.990449e-01
724,1.457158e-02,1.457158e-02,5.287744e-01,nan,7.985282e-01
725,1.447429e-02,1.447429e-02,5.285019e-01,nan,7.980559e-01
726,1.437765e-02,1.437765e-02,5.281419e-01,nan,7.979747e-01
727,1.427916e-02,1.427916e-02,5.278299e-01,nan,7.978230e-01
728,1.418134e-02,1.418134e-02,5.275526e-01,nan,7.977906e-01
729,1.407945e-02,1.407945e-02,5.272359e-01,nan,7.973151e-01
730,1.397830e-02,1.397830e-02,5.268263e-01,nan,7.972113e-01
731,1.387677e-02,1.387677e-02,5.264709e-01,nan,7.966211e-01
732,1.377598e-02,1.377598e-02,5.261935e-01,nan,7.962367e-01
733,1.368835e-02,1.368835e-02,5.258089e-01,nan,7.961208e-01
734,1.360127e-02,1.360127e-02,5.255471e-01,nan,7.960363e-01
735,1.351032e-02,1.351032e-02,5.252694e-01,nan,7.960096e-01
736,1.341997e-02,1.341997e-02,5.249247e-01,nan,7.956932e-01
737,1.333488e-02,1.333488e-02,5.246404e-01,nan,7.950596e-01
738,1.325033e-02,1.325033e-02,5.242870e-01,nan,7.949626e-01
739,1.316642e-02,1.316642e-02,5.239749e-01,nan,7.949469e-01
740,1.308304e-02,1.308304e-02,5.236486e-01,nan,7.949415e-01
741,1.300273e-02,1.300273e-02,5.233412e-01,nan,7.948840e-01
742,1.292292e-02,1.292292e-02,5.230375e-01,nan,7.946966e-01
743,1.284685e-02,1.284685e-02,5.227186e-01,nan,7.939323e-01
744,1.277122e-02,1.277122e-02,5.224235e-01,nan,7.932180e-01
745,1.269995e-02,1.269995e-02,5.220876e-01,nan,7.928996e-01
746,1.262907e-02,1.262907e-02,5.217865e-01,nan,7.928600e-01
747,1.255363e-02,1.255363e-02,5.214623e-01,nan,7.926556e-01
748,1.247865e-02,1.247865e-02,5.210874e-01,nan,7.925065e-01
749,1.239591e-02,1.239591e-02,5.207432e-01,nan,7.920834e-01
750,1.231372e-02,1.231372e-02,5.204037e-01,nan,7.920246e-01
751,1.223095e-02,1.223095e-02,5.200150e-01,nan,7.919322e-01
752,1.214874e-02,1.214874e-02,5.196333e-01,nan,7.914410e-01
753,1.207104e-02,1.207104e-02,5.192878e-01,nan,7.912242e-01
754,1.199384e-02,1.199384e-02,5.188923e-01,nan,7.910998e-01
755,1.192118e-02,1.192118e-02,5.185505e-01,nan,7.910361e-01
756,1.184897e-02,1.184897e-02,5.181546e-01,nan,7.909311e-01
757,1.177477e-02,1.177477e-02,5.178040e-01,nan,7.902100e-01
758,1.170105e-02,1.170105e-02,5.174557e-01,nan,7.899299e-01
759,1.162691e-02,1.162691e-02,5.171534e-01,nan,7.899174e-01
760,1.155324e-02,1.155324e-02,5.167431e-01,nan,7.893961e-01
761,1.148040e-02,1.148040e-02,5.164511e-01,nan,7.892927e-01
762,1.140803e-02,1.140803e-02,5.161121e-01,nan,7.890493e-01
763,1.133445e-02,1.133445e-02,5.158043e-01,nan,7.888865e-01
764,1.126136e-02,1.126136e-02,5.154353e-01,nan,7.885242e-01
765,1.119473e-02,1.119473e-02,5.150846e-01,nan,7.882429e-01
766,1.112851e-02,1.112851e-02,5.146996e-01,nan,7.880639e-01
767,1.105846e-02,1.105846e-02,5.144541e-01,nan,7.880113e-01
768,1.098885e-02,1.098885e-02,5.141262e-01,nan,7.879167e-01
769,1.091407e-02,1.091407e-02,5.138429e-01,nan,7.877106e-01
770,1.083980e-02,1.083980e-02,5.135562e-01,nan,7.868268e-01
771,1.076753e-02,1.076753e-02,5.132967e-01,nan,7.866492e-01
772,1.069573e-02,1.069573e-02,5.129672e-01,nan,7.866022e-01
773,1.062819e-02,1.062819e-02,5.126784e-01,nan,7.857228e-01
774,1.056108e-02,1.056108e-02,5.123073e-01,nan,7.856758e-01
775,1.048711e-02,1.048711e-02,5.120386e-01,nan,7.855935e-01
776,1.041365e-02,1.041365e-02,5.116774e-01,nan,7.854908e-01
777,1.035099e-02,1.035099e-02,5.113549e-01,nan,7.853881e-01
778,1.028872e-02,1.028872e-02,5.110825e-01,nan,7.839653e-01
779,1.022153e-02,1.022153e-02,5.108432e-01,nan,7.836413e-01
780,1.015478e-02,1.015478e-02,5.104735e-01,nan,7.833927e-01
781,1.009348e-02,1.009348e-02,5.102676e-01,nan,7.833860e-01
782,1.003255e-02,1.003255e-02,5.098229e-01,nan,7.828262e-01
783,9.976489e-03,9.976489e-03,5.094964e-01,nan,7.827037e-01
784,9.920746e-03,9.920746e-03,5.092322e-01,nan,7.825535e-01
785,9.863207e-03,9.863207e-03,5.088520e-01,nan,7.810216e-01
786,9.806001e-03,9.806001e-03,5.085498e-01,nan,7.807155e-01
787,9.747481e-03,9.747481e-03,5.082983e-01,nan,7.806319e-01
788,9.689310e-03,9.689310e-03,5.079696e-01,nan,7.798987e-01
789,9.631794e-03,9.631794e-03,5.076817e-01,nan,7.794783e-01
790,9.574619e-03,9.574619e-03,5.073979e-01,nan,7.794154e-01
791,9.514247e-03,9.514247e-03,5.069715e-01,nan,7.782031e-01
792,9.454256e-03,9.454256e-03,5.066579e-01,nan,7.776980e-01
793,9.396779e-03,9.396779e-03,5.063533e-01,nan,7.774675e-01
794,9.339653e-03,9.339653e-03,5.058933e-01,nan,7.773400e-01
795,9.277503e-03,9.277503e-03,5.055309e-01,nan,7.773051e-01
796,9.215768e-03,9.215768e-03,5.051936e-01,nan,7.769055e-01
797,9.153866e-03,9.153866e-03,5.048009e-01,nan,7.768253e-01
798,9.092380e-03,9.092380e-03,5.044265e-01,nan,7.767004e-01
799,9.031458e-03,9.031458e-03,5.040900e-01,nan,7.764777e-01
800,8.970943e-03,8.970943e-03,5.037174e-01,nan,7.764570e-01
801,8.907942e-03,8.907942e-03,5.033851e-01,nan,7.758729e-01
802,8.845382e-03,8.845382e-03,5.030501e-01,nan,7.758381e-01
803,8.787187e-03,8.787187e-03,5.027276e-01,nan,7.755965e-01
804,8.729374e-03,8.729374e-03,5.024096e-01,nan,7.754691e-01
805,8.670996e-03,8.670996e-03,5.020680e-01,nan,7.754379e-01
806,8.613008e-03,8.613008e-03,5.016900e-01,nan,7.754324e-01
807,8.561319e-03,8.561319e-03,5.013090e-01,nan,7.752428e-01
808,8.509940e-03,8.509940e-03,5.010316e-01,nan,7.748842e-01
809,8.457375e-03,8.457375e-03,5.006764e-01,nan,7.745406e-01
810,8.405135e-03,8.405135e-03,5.003835e-01,nan,7.744736e-01
811,8.352385e-03,8.352385e-03,5.000572e-01,nan,7.740392e-01
812,8.299966e-03,8.299966e-03,4.997451e-01,nan,7.738684e-01
813,8.248445e-03,8.248445e-03,4.994470e-01,nan,7.738137e-01
814,8.197243e-03,8.197243e-03,4.991252e-01,nan,7.737861e-01
815,8.140436e-03,8.140436e-03,4.988383e-01,nan,7.734882e-01
816,8.084023e-03,8.084023e-03,4.985719e-01,nan,7.734624e-01
817,8.031065e-03,8.031065e-03,4.982951e-01,nan,7.731616e-01
818,7.978454e-03,7.978454e-03,4.979340e-01,nan,7.729208e-01
819,7.929000e-03,7.929000e-03,4.976046e-01,nan,7.725747e-01
820,7.879853e-03,7.879853e-03,4.972092e-01,nan,7.725048e-01
821,7.829442e-03,7.829442e-03,4.969031e-01,nan,7.720086e-01
822,7.779353e-03,7.779353e-03,4.965639e-01,nan,7.719915e-01
823,7.733900e-03,7.733900e-03,4.962595e-01,nan,7.719215e-01
824,7.688713e-03,7.688713e-03,4.959711e-01,nan,7.718988e-01
825,7.640444e-03,7.640444e-03,4.956512e-01,nan,7.718762e-01
826,7.592479e-03,7.592479e-03,4.954245e-01,nan,7.716131e-01
827,7.547147e-03,7.547147e-03,4.951738e-01,nan,7.710989e-01
828,7.502086e-03,7.502086e-03,4.947882e-01,nan,7.709746e-01
829,7.453867e-03,7.453867e-03,4.944908e-01,nan,7.705185e-01
830,7.405959e-03,7.405959e-03,4.941906e-01,nan,7.704793e-01
831,7.359305e-03,7.359305e-03,4.937995e-01,nan,7.696135e-01
832,7.312945e-03,7.312945e-03,4.934622e-01,nan,7.695035e-01
833,7.267636e-03,7.267636e-03,4.930454e-01,nan,7.689449e-01
834,7.222608e-03,7.222608e-03,4.926744e-01,nan,7.689384e-01
835,7.175455e-03,7.175455e-03,4.923151e-01,nan,7.683257e-01
836,7.128611e-03,7.128611e-03,4.919829e-01,nan,7.681169e-01
837,7.084509e-03,7.084509e-03,4.916472e-01,nan,7.665471e-01
838,7.040681e-03,7.040681e-03,4.913676e-01,nan,7.664401e-01
839,6.998193e-03,6.998193e-03,4.909635e-01,nan,7.663266e-01
840,6.955963e-03,6.955963e-03,4.906239e-01,nan,7.662646e-01
841,6.913211e-03,6.913211e-03,4.902771e-01,nan,7.661548e-01
842,6.870722e-03,6.870722e-03,4.899480e-01,nan,7.660924e-01
843,6.825898e-03,6.825898e-03,4.896312e-01,nan,7.660843e-01
844,6.781367e-03,6.781367e-03,4.892774e-01,nan,7.657203e-01
845,6.734614e-03,6.734614e-03,4.889937e-01,nan,7.652491e-01
846,6.688183e-03,6.688183e-03,4.887509e-01,nan,7.648121e-01
847,6.640395e-03,6.640395e-03,4.883886e-01,nan,7.647976e-01
848,6.592949e-03,6.592949e-03,4.880882e-01,nan,7.646522e-01
849,6.549326e-03,6.549326e-03,4.878379e-01,nan,7.646250e-01
850,6.505992e-03,6.505992e-03,4.875508e-01,nan,7.642080e-01
851,6.461614e-03,6.461614e-03,4.871992e-01,nan,7.638719e-01
852,6.417539e-03,6.417539e-03,4.868928e-01,nan,7.637445e-01
853,6.372609e-03,6.372609e-03,4.866729e-01,nan,7.635886e-01
854,6.327993e-03,6.327993e-03,4.863104e-01,nan,7.621443e-01
855,6.285670e-03,6.285670e-03,4.860110e-01,nan,7.615561e-01
856,6.243629e-03,6.243629e-03,4.856987e-01,nan,7.614949e-01
857,6.203913e-03,6.203913e-03,4.854537e-01,nan,7.612878e-01
858,6.164449e-03,6.164449e-03,4.851145e-01,nan,7.612404e-01
859,6.123473e-03,6.123473e-03,4.847993e-01,nan,7.611022e-01
860,6.082770e-03,6.082770e-03,4.844841e-01,nan,7.609562e-01
861,6.041530e-03,6.041530e-03,4.842124e-01,nan,7.603388e-01
862,6.000570e-03,6.000570e-03,4.838971e-01,nan,7.602212e-01
863,5.961366e-03,5.961366e-03,4.836780e-01,nan,7.599709e-01
864,5.922418e-03,5.922418e-03,4.834324e-01,nan,7.595278e-01
865,5.882522e-03,5.882522e-03,4.831294e-01,nan,7.594736e-01
866,5.842895e-03,5.842895e-03,4.828148e-01,nan,7.590961e-01
867,5.804641e-03,5.804641e-03,4.824813e-01,nan,7.588971e-01
868,5.766637e-03,5.766637e-03,4.821648e-01,nan,7.585818e-01
869,5.726712e-03,5.726712e-03,4.818829e-01,nan,7.585170e-01
870,5.687062e-03,5.687062e-03,4.816048e-01,nan,7.584372e-01
871,5.647254e-03,5.647254e-03,4.813326e-01,nan,7.582453e-01
872,5.607724e-03,5.607724e-03,4.810557e-01,nan,7.581898e-01
873,5.570395e-03,5.570395e-03,4.807712e-01,nan,7.581334e-01
874,5.533315e-03,5.533315e-03,4.804748e-01,nan,7.577224e-01
875,5.495225e-03,5.495225e-03,4.801562e-01,nan,7.574424e-01
876,5.457398e-03,5.457398e-03,4.799369e-01,nan,7.573343e-01
877,5.423966e-03,5.423966e-03,4.795744e-01,nan,7.567530e-01
878,5.390739e-03,5.390739e-03,4.793008e-01,nan,7.558927e-01
879,5.355500e-03,5.355500e-03,4.790308e-01,nan,7.553418e-01
880,5.320492e-03,5.320492e-03,4.786984e-01,nan,7.553010e-01
881,5.285793e-03,5.285793e-03,4.784152e-01,nan,7.548758e-01
882,5.251319e-03,5.251319e-03,4.781173e-01,nan,7.547999e-01
883,5.216246e-03,5.216246e-03,4.778348e-01,nan,7.545195e-01
884,5.181407e-03,5.181407e-03,4.775361e-01,nan,7.544631e-01
885,5.149938e-03,5.149938e-03,4.773328e-01,nan,7.539793e-01
886,5.118659e-03,5.118659e-03,4.770599e-01,nan,7.537074e-01
887,5.087058e-03,5.087058e-03,4.767901e-01,nan,7.535053e-01
888,5.055652e-03,5.055652e-03,4.765281e-01,nan,7.531830e-01
889,5.023759e-03,5.023759e-03,4.762399e-01,nan,7.531344e-01
890,4.992066e-03,4.992066e-03,4.759088e-01,nan,7.526195e-01
891,4.958691e-03,4.958691e-03,4.755505e-01,nan,7.525946e-01
892,4.925539e-03,4.925539e-03,4.752726e-01,nan,7.525658e-01
893,4.893931e-03,4.893931e-03,4.749368e-01,nan,7.525581e-01
894,4.862526e-03,4.862526e-03,4.746933e-01,nan,7.516096e-01
895,4.832000e-03,4.832000e-03,4.743788e-01,nan,7.509441e-01
896,4.801666e-03,4.801666e-03,4.741332e-01,nan,7.508533e-01
897,4.771103e-03,4.771103e-03,4.737810e-01,nan,7.502154e-01
898,4.740734e-03,4.740734e-03,4.735538e-01,nan,7.498252e-01
899,4.711547e-03,4.711547e-03,4.732533e-01,nan,7.497683e-01
900,4.682539e-03,4.682539e-03,4.730057e-01,nan,7.496430e-01
901,4.654686e-03,4.654686e-03,4.727074e-01,nan,7.496057e-01
902,4.626999e-03,4.626999e-03,4.724219e-01,nan,7.492619e-01
903,4.598998e-03,4.598998e-03,4.722021e-01,nan,7.490755e-01
904,4.571167e-03,4.571167e-03,4.718861e-01,nan,7.490096e-01
905,4.543841e-03,4.543841e-03,4.715843e-01,nan,7.489797e-01
906,4.516679e-03,4.516679e-03,4.712996e-01,nan,7.489356e-01
907,4.487228e-03,4.487228e-03,4.711004e-01,nan,7.485465e-01
908,4.457968e-03,4.457968e-03,4.707898e-01,nan,7.481880e-01
909,4.430045e-03,4.430045e-03,4.705513e-01,nan,7.481041e-01
910,4.402296e-03,4.402296e-03,4.702958e-01,nan,7.479509e-01
911,4.373751e-03,4.373751e-03,4.699538e-01,nan,7.478013e-01
912,4.345392e-03,4.345392e-03,4.696476e-01,nan,7.477596e-01
913,4.316813e-03,4.316813e-03,4.693132e-01,nan,7.476631e-01
914,4.288422e-03,4.288422e-03,4.689994e-01,nan,7.474694e-01
915,4.261323e-03,4.261323e-03,4.686484e-01,nan,7.473441e-01
916,4.234395e-03,4.234395e-03,4.682937e-01,nan,7.472206e-01
917,4.204471e-03,4.204471e-03,4.679438e-01,nan,7.467924e-01
918,4.174758e-03,4.174758e-03,4.676890e-01,nan,7.467209e-01
919,4.148014e-03,4.148014e-03,4.673798e-01,nan,7.466607e-01
920,4.121441e-03,4.121441e-03,4.670796e-01,nan,7.459015e-01
921,4.094886e-03,4.094886e-03,4.667745e-01,nan,7.456014e-01
922,4.068501e-03,4.068501e-03,4.664708e-01,nan,7.453542e-01
923,4.043339e-03,4.043339e-03,4.661935e-01,nan,7.453505e-01
924,4.018332e-03,4.018332e-03,4.659609e-01,nan,7.453021e-01
925,3.993090e-03,3.993090e-03,4.656998e-01,nan,7.452335e-01
926,3.968007e-03,3.968007e-03,4.654070e-01,nan,7.447148e-01
927,3.940499e-03,3.940499e-03,4.651592e-01,nan,7.442375e-01
928,3.913182e-03,3.913182e-03,4.648142e-01,nan,7.442330e-01
929,3.885982e-03,3.885982e-03,4.645714e-01,nan,7.441324e-01
930,3.858971e-03,3.858971e-03,4.642767e-01,nan,7.441233e-01
931,3.832415e-03,3.832415e-03,4.640260e-01,nan,7.441107e-01
932,3.806042e-03,3.806042e-03,4.637299e-01,nan,7.440070e-01
933,3.778843e-03,3.778843e-03,4.633548e-01,nan,7.429790e-01
934,3.751838e-03,3.751838e-03,4.630885e-01,nan,7.429712e-01
935,3.725478e-03,3.725478e-03,4.627490e-01,nan,7.427526e-01
936,3.699302e-03,3.699302e-03,4.624327e-01,nan,7.426610e-01
937,3.673358e-03,3.673358e-03,4.621274e-01,nan,7.422834e-01
938,3.647595e-03,3.647595e-03,4.618685e-01,nan,7.421556e-01
939,3.622329e-03,3.622329e-03,4.615627e-01,nan,7.420601e-01
940,3.597238e-03,3.597238e-03,4.612731e-01,nan,7.418922e-01
941,3.572678e-03,3.572678e-03,4.610157e-01,nan,7.408829e-01
942,3.548287e-03,3.548287e-03,4.607255e-01,nan,7.406446e-01
943,3.523104e-03,3.523104e-03,4.603917e-01,nan,7.406257e-01
944,3.498100e-03,3.498100e-03,4.601390e-01,nan,7.404526e-01
945,3.472850e-03,3.472850e-03,4.598221e-01,nan,7.402500e-01
946,3.447782e-03,3.447782e-03,4.595731e-01,nan,7.400667e-01
947,3.421634e-03,3.421634e-03,4.592337e-01,nan,7.398950e-01
948,3.395683e-03,3.395683e-03,4.589207e-01,nan,7.394461e-01
949,3.373820e-03,3.373820e-03,4.586475e-01,nan,7.393163e-01
950,3.352097e-03,3.352097e-03,4.582794e-01,nan,7.392672e-01
951,3.330880e-03,3.330880e-03,4.579928e-01,nan,7.389971e-01
952,3.309796e-03,3.309796e-03,4.577760e-01,nan,7.388584e-01
953,3.286056e-03,3.286056e-03,4.573548e-01,nan,7.387413e-01
954,3.262485e-03,3.262485e-03,4.570643e-01,nan,7.386820e-01
955,3.240593e-03,3.240593e-03,4.566824e-01,nan,7.384048e-01
956,3.218849e-03,3.218849e-03,4.562635e-01,nan,7.383325e-01
957,3.196804e-03,3.196804e-03,4.559719e-01,nan,7.382964e-01
958,3.174910e-03,3.174910e-03,4.556581e-01,nan,7.382479e-01
959,3.155530e-03,3.155530e-03,4.553648e-01,nan,7.382389e-01
960,3.136268e-03,3.136268e-03,4.550154e-01,nan,7.376931e-01
961,3.116325e-03,3.116325e-03,4.546718e-01,nan,7.368176e-01
962,3.096509e-03,3.096509e-03,4.544038e-01,nan,7.359663e-01
963,3.076051e-03,3.076051e-03,4.540059e-01,nan,7.352645e-01
964,3.055729e-03,3.055729e-03,4.537650e-01,nan,7.348743e-01
965,3.034736e-03,3.034736e-03,4.534125e-01,nan,7.348729e-01
966,3.013887e-03,3.013887e-03,4.530683e-01,nan,7.344039e-01
967,2.995410e-03,2.995410e-03,4.527644e-01,nan,7.337821e-01
968,2.977047e-03,2.977047e-03,4.523959e-01,nan,7.335978e-01
969,2.956536e-03,2.956536e-03,4.521711e-01,nan,7.332730e-01
970,2.936167e-03,2.936167e-03,4.518913e-01,nan,7.328563e-01
971,2.918118e-03,2.918118e-03,4.516239e-01,nan,7.327602e-01
972,2.900180e-03,2.900180e-03,4.513281e-01,nan,7.326762e-01
973,2.881363e-03,2.881363e-03,4.510218e-01,nan,7.320254e-01
974,2.862669e-03,2.862669e-03,4.507916e-01,nan,7.320214e-01
975,2.844711e-03,2.844711e-03,4.504983e-01,nan,7.311803e-01
976,2.826866e-03,2.826866e-03,4.502072e-01,nan,7.305457e-01
977,2.807361e-03,2.807361e-03,4.499126e-01,nan,7.298081e-01
978,2.787990e-03,2.787990e-03,4.496471e-01,nan,7.296395e-01
979,2.767884e-03,2.767884e-03,4.493700e-01,nan,7.295797e-01
980,2.747923e-03,2.747923e-03,4.491520e-01,nan,7.295433e-01
981,2.727565e-03,2.727565e-03,4.488850e-01,nan,7.295309e-01
982,2.707357e-03,2.707357e-03,4.486029e-01,nan,7.292676e-01
983,2.689735e-03,2.689735e-03,4.482525e-01,nan,7.286933e-01
984,2.672228e-03,2.672228e-03,4.479369e-01,nan,7.286515e-01
985,2.653925e-03,2.653925e-03,4.476464e-01,nan,7.284103e-01
986,2.635748e-03,2.635748e-03,4.474209e-01,nan,7.282648e-01
987,2.618045e-03,2.618045e-03,4.471260e-01,nan,7.281550e-01
988,2.600461e-03,2.600461e-03,4.468641e-01,nan,7.274980e-01
989,2.583605e-03,2.583605e-03,4.465625e-01,nan,7.273885e-01
990,2.566858e-03,2.566858e-03,4.462099e-01,nan,7.270963e-01
991,2.547674e-03,2.547674e-03,4.459416e-01,nan,7.270711e-01
992,2.528633e-03,2.528633e-03,4.455404e-01,nan,7.270238e-01
993,2.510952e-03,2.510952e-03,4.452591e-01,nan,7.265515e-01
994,2.493395e-03,2.493395e-03,4.449400e-01,nan,7.265444e-01
995,2.476521e-03,2.476521e-03,4.446519e-01,nan,7.264641e-01
996,2.459761e-03,2.459761e-03,4.443115e-01,nan,7.260391e-01
997,2.442952e-03,2.442952e-03,4.439840e-01,nan,7.252625e-01
998,2.426258e-03,2.426258e-03,4.436082e-01,nan,7.252154e-01
999,2.410093e-03,2.410093e-03,4.432659e-01,nan,7.246046e-01
1000,2.394036e-03,2.394036e-03,4.429158e-01,nan,7.243520e-01
1001,2.379042e-03,2.379042e-03,4.426009e-01,nan,7.240291e-01
1002,2.364142e-03,2.364142e-03,4.423147e-01,nan,7.238500e-01
1003,2.350521e-03,2.350521e-03,4.418960e-01,nan,7.236140e-01
1004,2.336979e-03,2.336979e-03,4.416204e-01,nan,7.232613e-01
1005,2.321650e-03,2.321650e-03,4.413483e-01,nan,7.230826e-01
1006,2.306423e-03,2.306423e-03,4.409582e-01,nan,7.230147e-01
1007,2.289913e-03,2.289913e-03,4.405865e-01,nan,7.224733e-01
1008,2.273522e-03,2.273522e-03,4.402332e-01,nan,7.224243e-01
1009,2.258364e-03,2.258364e-03,4.399243e-01,nan,7.222474e-01
1010,2.243307e-03,2.243307e-03,4.395734e-01,nan,7.219294e-01
1011,2.228485e-03,2.228485e-03,4.392812e-01,nan,7.219124e-01
1012,2.213761e-03,2.213761e-03,4.389788e-01,nan,7.214985e-01
1013,2.198265e-03,2.198265e-03,4.386470e-01,nan,7.201880e-01
1014,2.182878e-03,2.182878e-03,4.383285e-01,nan,7.199001e-01
1015,2.167096e-03,2.167096e-03,4.379403e-01,nan,7.197816e-01
1016,2.151428e-03,2.151428e-03,4.376616e-01,nan,7.196532e-01
1017,2.137288e-03,2.137288e-03,4.373534e-01,nan,7.196296e-01
1018,2.123242e-03,2.123242e-03,4.369964e-01,nan,7.190178e-01
1019,2.107872e-03,2.107872e-03,4.366857e-01,nan,7.190097e-01
1020,2.092613e-03,2.092613e-03,4.363771e-01,nan,7.189423e-01
1021,2.078782e-03,2.078782e-03,4.359687e-01,nan,7.186429e-01
1022,2.065044e-03,2.065044e-03,4.356443e-01,nan,7.183638e-01
1023,2.049878e-03,2.049878e-03,4.353297e-01,nan,7.181100e-01
1024,2.034823e-03,2.034823e-03,4.349669e-01,nan,7.179612e-01
1025,2.020574e-03,2.020574e-03,4.345943e-01,nan,7.178888e-01
1026,2.006423e-03,2.006423e-03,4.343313e-01,nan,7.177125e-01
1027,1.991822e-03,1.991822e-03,4.340306e-01,nan,7.173859e-01
1028,1.977327e-03,1.977327e-03,4.336900e-01,nan,7.168215e-01
1029,1.963676e-03,1.963676e-03,4.334123e-01,nan,7.168145e-01
1030,1.950120e-03,1.950120e-03,4.330831e-01,nan,7.161664e-01
1031,1.936617e-03,1.936617e-03,4.326673e-01,nan,7.157884e-01
1032,1.923208e-03,1.923208e-03,4.323491e-01,nan,7.155238e-01
1033,1.910108e-03,1.910108e-03,4.319576e-01,nan,7.154749e-01
1034,1.897098e-03,1.897098e-03,4.316172e-01,nan,7.154652e-01
1035,1.883465e-03,1.883465e-03,4.312426e-01,nan,7.152875e-01
1036,1.869930e-03,1.869930e-03,4.309107e-01,nan,7.150570e-01
1037,1.855829e-03,1.855829e-03,4.304925e-01,nan,7.150130e-01
1038,1.841834e-03,1.841834e-03,4.301605e-01,nan,7.148646e-01
1039,1.828252e-03,1.828252e-03,4.298066e-01,nan,7.146007e-01
1040,1.814770e-03,1.814770e-03,4.294826e-01,nan,7.141507e-01
1041,1.802500e-03,1.802500e-03,4.291350e-01,nan,7.140577e-01
1042,1.790312e-03,1.790312e-03,4.288096e-01,nan,7.137974e-01
1043,1.777570e-03,1.777570e-03,4.284785e-01,nan,7.135959e-01
1044,1.764919e-03,1.764919e-03,4.281271e-01,nan,7.134497e-01
1045,1.751788e-03,1.751788e-03,4.277834e-01,nan,7.131872e-01
1046,1.738755e-03,1.738755e-03,4.275191e-01,nan,7.124125e-01
1047,1.726478e-03,1.726478e-03,4.272002e-01,nan,7.121313e-01
1048,1.714289e-03,1.714289e-03,4.268965e-01,nan,7.112941e-01
1049,1.702177e-03,1.702177e-03,4.265581e-01,nan,7.108872e-01
1050,1.690150e-03,1.690150e-03,4.262473e-01,nan,7.108853e-01
1051,1.678190e-03,1.678190e-03,4.258582e-01,nan,7.104597e-01
1052,1.666314e-03,1.666314e-03,4.255568e-01,nan,7.104440e-01
1053,1.653546e-03,1.653546e-03,4.252645e-01,nan,7.103516e-01
1054,1.640877e-03,1.640877e-03,4.250105e-01,nan,7.103162e-01
1055,1.629138e-03,1.629138e-03,4.247287e-01,nan,7.101650e-01
1056,1.617483e-03,1.617483e-03,4.244396e-01,nan,7.098195e-01
1057,1.605476e-03,1.605476e-03,4.241138e-01,nan,7.097522e-01
1058,1.593558e-03,1.593558e-03,4.238217e-01,nan,7.096089e-01
1059,1.582219e-03,1.582219e-03,4.234659e-01,nan,7.092751e-01
1060,1.570961e-03,1.570961e-03,4.231155e-01,nan,7.087985e-01
1061,1.559585e-03,1.559585e-03,4.228284e-01,nan,7.087815e-01
1062,1.548291e-03,1.548291e-03,4.224874e-01,nan,7.086148e-01
1063,1.536960e-03,1.536960e-03,4.220841e-01,nan,7.085142e-01
1064,1.525711e-03,1.525711e-03,4.217959e-01,nan,7.082612e-01
1065,1.514537e-03,1.514537e-03,4.214746e-01,nan,7.080140e-01
1066,1.503444e-03,1.503444e-03,4.211481e-01,nan,7.079416e-01
1067,1.491613e-03,1.491613e-03,4.207736e-01,nan,7.079124e-01
1068,1.479875e-03,1.479875e-03,4.204741e-01,nan,7.079001e-01
1069,1.468185e-03,1.468185e-03,4.201072e-01,nan,7.078533e-01
1070,1.456588e-03,1.456588e-03,4.196938e-01,nan,7.074730e-01
1071,1.445483e-03,1.445483e-03,4.193676e-01,nan,7.073937e-01
1072,1.434463e-03,1.434463e-03,4.189784e-01,nan,7.073161e-01
1073,1.422799e-03,1.422799e-03,4.186578e-01,nan,7.070171e-01
1074,1.411230e-03,1.411230e-03,4.183031e-01,nan,7.068776e-01
1075,1.399820e-03,1.399820e-03,4.179333e-01,nan,7.068553e-01
1076,1.388502e-03,1.388502e-03,4.176138e-01,nan,7.064412e-01
1077,1.378277e-03,1.378277e-03,4.172536e-01,nan,7.061728e-01
1078,1.368128e-03,1.368128e-03,4.168306e-01,nan,7.061702e-01
1079,1.357924e-03,1.357924e-03,4.164140e-01,nan,7.061625e-01
1080,1.347796e-03,1.347796e-03,4.161229e-01,nan,7.061088e-01
1081,1.337767e-03,1.337767e-03,4.157132e-01,nan,7.060396e-01
1082,1.327813e-03,1.327813e-03,4.153634e-01,nan,7.058089e-01
1083,1.316672e-03,1.316672e-03,4.149653e-01,nan,7.053498e-01
1084,1.305624e-03,1.305624e-03,4.146650e-01,nan,7.052910e-01
1085,1.294863e-03,1.294863e-03,4.142313e-01,nan,7.048796e-01
1086,1.284190e-03,1.284190e-03,4.139286e-01,nan,7.045345e-01
1087,1.274071e-03,1.274071e-03,4.135275e-01,nan,7.043228e-01
1088,1.264032e-03,1.264032e-03,4.132217e-01,nan,7.042356e-01
1089,1.254207e-03,1.254207e-03,4.128748e-01,nan,7.040595e-01
1090,1.244459e-03,1.244459e-03,4.125575e-01,nan,7.037890e-01
1091,1.235573e-03,1.235573e-03,4.121938e-01,nan,7.034171e-01
1092,1.226751e-03,1.226751e-03,4.118084e-01,nan,7.028747e-01
1093,1.217765e-03,1.217765e-03,4.115190e-01,nan,7.028200e-01
1094,1.208844e-03,1.208844e-03,4.111540e-01,nan,7.025156e-01
1095,1.200233e-03,1.200233e-03,4.108691e-01,nan,7.024098e-01
1096,1.191682e-03,1.191682e-03,4.104141e-01,nan,7.024059e-01
1097,1.183347e-03,1.183347e-03,4.101140e-01,nan,7.022785e-01
1098,1.175070e-03,1.175070e-03,4.097796e-01,nan,7.018976e-01
1099,1.166092e-03,1.166092e-03,4.094148e-01,nan,7.015935e-01
1100,1.157183e-03,1.157183e-03,4.091592e-01,nan,7.015471e-01
1101,1.148382e-03,1.148382e-03,4.087611e-01,nan,7.013917e-01
1102,1.139648e-03,1.139648e-03,4.083147e-01,nan,7.008618e-01
1103,1.131394e-03,1.131394e-03,4.078447e-01,nan,7.007789e-01
1104,1.123199e-03,1.123199e-03,4.074295e-01,nan,7.007441e-01
1105,1.114848e-03,1.114848e-03,4.070204e-01,nan,7.005161e-01
1106,1.106558e-03,1.106558e-03,4.066099e-01,nan,7.003333e-01
1107,1.097919e-03,1.097919e-03,4.062518e-01,nan,7.000699e-01
1108,1.089348e-03,1.089348e-03,4.058031e-01,nan,6.998168e-01
1109,1.081172e-03,1.081172e-03,4.054166e-01,nan,6.998130e-01
1110,1.073057e-03,1.073057e-03,4.050594e-01,nan,6.996049e-01
1111,1.065370e-03,1.065370e-03,4.047043e-01,nan,6.994585e-01
1112,1.057737e-03,1.057737e-03,4.042884e-01,nan,6.993894e-01
1113,1.049692e-03,1.049692e-03,4.038833e-01,nan,6.993723e-01
1114,1.041707e-03,1.041707e-03,4.033951e-01,nan,6.990919e-01
1115,1.033495e-03,1.033495e-03,4.029224e-01,nan,6.990089e-01
1116,1.025347e-03,1.025347e-03,4.025029e-01,nan,6.989932e-01
1117,1.017271e-03,1.017271e-03,4.021655e-01,nan,6.987458e-01
1118,1.009258e-03,1.009258e-03,4.017439e-01,nan,6.984589e-01
1119,1.001673e-03,1.001673e-03,4.012269e-01,nan,6.981754e-01
1120,9.941453e-04,9.941453e-04,4.008687e-01,nan,6.979976e-01
1121,nan,nan,4.004055e-01,nan,6.975994e-01
1122,nan,nan,3.999607e-01,nan,6.975011e-01
1123,nan,nan,3.995953e-01,nan,6.973551e-01
1124,nan,nan,3.991915e-01,nan,6.967755e-01
1125,nan,nan,3.987627e-01,nan,6.966989e-01
1126,nan,nan,3.983624e-01,nan,6.965756e-01
1127,nan,nan,3.979458e-01,nan,6.964390e-01
1128,nan,nan,3.975610e-01,nan,6.963400e-01
1129,nan,nan,3.972332e-01,nan,6.963247e-01
1130,nan,nan,3.969541e-01,nan,6.961658e-01
1131,nan,nan,3.965705e-01,nan,6.961171e-01
1132,nan,nan,3.962416e-01,nan,6.958745e-01
1133,nan,nan,3.958108e-01,nan,6.955843e-01
1134,nan,nan,3.954119e-01,nan,6.953717e-01
1135,nan,nan,3.950829e-01,nan,6.949765e-01
1136,nan,nan,3.946057e-01,nan,6.947878e-01
1137,nan,nan,3.942383e-01,nan,6.947287e-01
1138,nan,nan,3.939296e-01,nan,6.947248e-01
1139,nan,nan,3.935411e-01,nan,6.946640e-01
1140,nan,nan,3.930664e-01,nan,6.944645e-01
1141,nan,nan,3.927112e-01,nan,6.943208e-01
1142,nan,nan,3.923047e-01,nan,6.937747e-01
1143,nan,nan,3.919221e-01,nan,6.937487e-01
1144,nan,nan,3.915060e-01,nan,6.931839e-01
1145,nan,nan,3.911295e-01,nan,6.930260e-01
1146,nan,nan,3.907095e-01,nan,6.929535e-01
1147,nan,nan,3.904085e-01,nan,6.926777e-01
1148,nan,nan,3.900073e-01,nan,6.926130e-01
1149,nan,nan,3.896858e-01,nan,6.921494e-01
1150,nan,nan,3.892884e-01,nan,6.917975e-01
1151,nan,nan,3.889161e-01,nan,6.916532e-01
1152,nan,nan,3.885224e-01,nan,6.913712e-01
1153,nan,nan,3.881929e-01,nan,6.912994e-01
1154,nan,nan,3.878486e-01,nan,6.912521e-01
1155,nan,nan,3.874536e-01,nan,6.906808e-01
1156,nan,nan,3.871277e-01,nan,6.903208e-01
1157,nan,nan,3.867102e-01,nan,6.901177e-01
1158,nan,nan,3.864386e-01,nan,6.900829e-01
1159,nan,nan,3.860766e-01,nan,6.899391e-01
1160,nan,nan,3.856841e-01,nan,6.898817e-01
1161,nan,nan,3.853677e-01,nan,6.897056e-01
1162,nan,nan,3.849696e-01,nan,6.895945e-01
1163,nan,nan,3.846993e-01,nan,6.894897e-01
1164,nan,nan,3.843891e-01,nan,6.891048e-01
1165,nan,nan,3.840698e-01,nan,6.889601e-01
1166,nan,nan,3.836458e-01,nan,6.888516e-01
1167,nan,nan,3.832858e-01,nan,6.885795e-01
1168,nan,nan,3.829120e-01,nan,6.884757e-01
1169,nan,nan,3.826797e-01,nan,6.883960e-01
1170,nan,nan,3.822199e-01,nan,6.881381e-01
1171,nan,nan,3.818811e-01,nan,6.880880e-01
1172,nan,nan,3.815471e-01,nan,6.880590e-01
1173,nan,nan,3.812231e-01,nan,6.880527e-01
1174,nan,nan,3.809074e-01,nan,6.880048e-01
1175,nan,nan,3.805453e-01,nan,6.874589e-01
1176,nan,nan,3.802332e-01,nan,6.874495e-01
1177,nan,nan,3.798788e-01,nan,6.873117e-01
1178,nan,nan,3.795566e-01,nan,6.873082e-01
1179,nan,nan,3.791877e-01,nan,6.872512e-01
1180,nan,nan,3.787839e-01,nan,6.866586e-01
1181,nan,nan,3.783366e-01,nan,6.862841e-01
1182,nan,nan,3.779711e-01,nan,6.860821e-01
1183,nan,nan,3.775068e-01,nan,6.860319e-01
1184,nan,nan,3.770752e-01,nan,6.851168e-01
1185,nan,nan,3.767541e-01,nan,6.842741e-01
1186,nan,nan,3.763837e-01,nan,6.841042e-01
1187,nan,nan,3.759545e-01,nan,6.836582e-01
1188,nan,nan,3.754635e-01,nan,6.835545e-01
1189,nan,nan,3.751327e-01,nan,6.831647e-01
1190,nan,nan,3.747994e-01,nan,6.830079e-01
1191,nan,nan,3.743948e-01,nan,6.827654e-01
1192,nan,nan,3.740287e-01,nan,6.826615e-01
1193,nan,nan,3.737094e-01,nan,6.824628e-01
1194,nan,nan,3.733380e-01,nan,6.820867e-01
1195,nan,nan,3.730248e-01,nan,6.819212e-01
1196,nan,nan,3.726968e-01,nan,6.815434e-01
1197,nan,nan,3.723687e-01,nan,6.811526e-01
1198,nan,nan,3.719760e-01,nan,6.806196e-01
1199,nan,nan,3.716911e-01,nan,6.805997e-01
1200,nan,nan,3.712842e-01,nan,6.805611e-01
1201,nan,nan,3.709052e-01,nan,6.804800e-01
1202,nan,nan,3.705433e-01,nan,6.804138e-01
1203,nan,nan,3.700871e-01,nan,6.799263e-01
1204,nan,nan,3.698412e-01,nan,6.795657e-01
1205,nan,nan,3.694757e-01,nan,6.793527e-01
1206,nan,nan,3.691046e-01,nan,6.791983e-01
1207,nan,nan,3.688564e-01,nan,6.789253e-01
1208,nan,nan,3.686003e-01,nan,6.789069e-01
1209,nan,nan,3.682797e-01,nan,6.788463e-01
1210,nan,nan,3.680290e-01,nan,6.784728e-01
1211,nan,nan,3.676429e-01,nan,6.782945e-01
1212,nan,nan,3.673017e-01,nan,6.781923e-01
1213,nan,nan,3.669611e-01,nan,6.780838e-01
1214,nan,nan,3.665547e-01,nan,6.780835e-01
1215,nan,nan,3.661967e-01,nan,6.779607e-01
1216,nan,nan,3.659357e-01,nan,6.778864e-01
1217,nan,nan,3.655772e-01,nan,6.778494e-01
1218,nan,nan,3.652818e-01,nan,6.777726e-01
1219,nan,nan,3.650224e-01,nan,6.776814e-01
1220,nan,nan,3.646564e-01,nan,6.775892e-01
1221,nan,nan,3.643697e-01,nan,6.772958e-01
1222,nan,nan,3.640454e-01,nan,6.772764e-01
1223,nan,nan,3.637928e-01,nan,6.770571e-01
1224,nan,nan,3.634273e-01,nan,6.769259e-01
1225,nan,nan,3.630921e-01,nan,6.768882e-01
1226,nan,nan,3.628075e-01,nan,6.765982e-01
1227,nan,nan,3.624149e-01,nan,6.764699e-01
1228,nan,nan,3.622003e-01,nan,6.764168e-01
1229,nan,nan,3.617910e-01,nan,6.763761e-01
1230,nan,nan,3.614881e-01,nan,6.761997e-01
1231,nan,nan,3.611345e-01,nan,6.761105e-01
1232,nan,nan,3.607248e-01,nan,6.760168e-01
1233,nan,nan,3.604275e-01,nan,6.760074e-01
1234,nan,nan,3.600925e-01,nan,6.759222e-01
1235,nan,nan,3.597261e-01,nan,6.754060e-01
1236,nan,nan,3.594125e-01,nan,6.753385e-01
1237,nan,nan,3.590495e-01,nan,6.752804e-01
1238,nan,nan,3.587442e-01,nan,6.750152e-01
1239,nan,nan,3.583385e-01,nan,6.747739e-01
1240,nan,nan,3.579587e-01,nan,6.745755e-01
1241,nan,nan,3.575183e-01,nan,6.745312e-01
1242,nan,nan,3.572169e-01,nan,6.742741e-01
1243,nan,nan,3.568274e-01,nan,6.741645e-01
1244,nan,nan,3.564154e-01,nan,6.738907e-01
1245,nan,nan,3.559063e-01,nan,6.719753e-01
1246,nan,nan,3.555900e-01,nan,6.711260e-01
1247,nan,nan,3.552400e-01,nan,6.709770e-01
1248,nan,nan,3.548399e-01,nan,6.704286e-01
1249,nan,nan,3.544947e-01,nan,6.704177e-01
1250,nan,nan,3.542091e-01,nan,6.703912e-01
1251,nan,nan,3.538324e-01,nan,6.703388e-01
1252,nan,nan,3.534622e-01,nan,6.699739e-01
1253,nan,nan,3.531061e-01,nan,6.698943e-01
1254,nan,nan,3.527446e-01,nan,6.698818e-01
1255,nan,nan,3.523353e-01,nan,6.692789e-01
1256,nan,nan,3.520012e-01,nan,6.691009e-01
1257,nan,nan,3.516836e-01,nan,6.689232e-01
1258,nan,nan,3.513184e-01,nan,6.687456e-01
1259,nan,nan,3.508910e-01,nan,6.684682e-01
1260,nan,nan,3.506090e-01,nan,6.684519e-01
1261,nan,nan,3.502498e-01,nan,6.681044e-01
1262,nan,nan,3.498780e-01,nan,6.679108e-01
1263,nan,nan,3.495785e-01,nan,6.676694e-01
1264,nan,nan,3.491532e-01,nan,6.671124e-01
1265,nan,nan,3.488051e-01,nan,6.666116e-01
1266,nan,nan,3.484122e-01,nan,6.665175e-01
1267,nan,nan,3.480862e-01,nan,6.664460e-01
1268,nan,nan,3.478085e-01,nan,6.656843e-01
1269,nan,nan,3.474820e-01,nan,6.656400e-01
1270,nan,nan,3.470764e-01,nan,6.651775e-01
1271,nan,nan,3.466502e-01,nan,6.651415e-01
1272,nan,nan,3.462829e-01,nan,6.647447e-01
1273,nan,nan,3.458768e-01,nan,6.645721e-01
1274,nan,nan,3.455127e-01,nan,6.641019e-01
1275,nan,nan,3.451327e-01,nan,6.638993e-01
1276,nan,nan,3.447752e-01,nan,6.637813e-01
1277,nan,nan,3.443813e-01,nan,6.629846e-01
1278,nan,nan,3.440105e-01,nan,6.625223e-01
1279,nan,nan,3.435106e-01,nan,6.625201e-01
1280,nan,nan,3.431463e-01,nan,6.622248e-01
1281,nan,nan,3.427940e-01,nan,6.621163e-01
1282,nan,nan,3.424125e-01,nan,6.619195e-01
1283,nan,nan,3.419349e-01,nan,6.618311e-01
1284,nan,nan,3.415964e-01,nan,6.615461e-01
1285,nan,nan,3.411622e-01,nan,6.615041e-01
1286,nan,nan,3.406731e-01,nan,6.614805e-01
1287,nan,nan,3.402048e-01,nan,6.613750e-01
1288,nan,nan,3.397010e-01,nan,6.610534e-01
1289,nan,nan,3.392795e-01,nan,6.609313e-01
1290,nan,nan,3.389379e-01,nan,6.608807e-01
1291,nan,nan,3.385282e-01,nan,6.608704e-01
1292,nan,nan,3.381299e-01,nan,6.607810e-01
1293,nan,nan,3.378018e-01,nan,6.605637e-01
1294,nan,nan,3.374043e-01,nan,6.603288e-01
1295,nan,nan,3.369248e-01,nan,6.601433e-01
1296,nan,nan,3.365087e-01,nan,6.600552e-01
1297,nan,nan,3.359903e-01,nan,6.599774e-01
1298,nan,nan,3.356055e-01,nan,6.598777e-01
1299,nan,nan,3.352204e-01,nan,6.598237e-01
1300,nan,nan,3.347310e-01,nan,6.596597e-01
1301,nan,nan,3.343983e-01,nan,6.595969e-01
1302,nan,nan,3.339853e-01,nan,6.595579e-01
1303,nan,nan,3.335537e-01,nan,6.589382e-01
1304,nan,nan,3.331505e-01,nan,6.587453e-01
1305,nan,nan,3.327294e-01,nan,6.579402e-01
1306,nan,nan,3.324175e-01,nan,6.579221e-01
1307,nan,nan,3.319732e-01,nan,6.575171e-01
1308,nan,nan,3.315165e-01,nan,6.572835e-01
1309,nan,nan,3.311408e-01,nan,6.570287e-01
1310,nan,nan,3.308345e-01,nan,6.567723e-01
1311,nan,nan,3.304177e-01,nan,6.564744e-01
1312,nan,nan,3.300172e-01,nan,6.561819e-01
1313,nan,nan,3.296034e-01,nan,6.557070e-01
1314,nan,nan,3.292099e-01,nan,6.551094e-01
1315,nan,nan,3.288309e-01,nan,6.544697e-01
1316,nan,nan,3.283316e-01,nan,6.541430e-01
1317,nan,nan,3.279928e-01,nan,6.540107e-01
1318,nan,nan,3.275897e-01,nan,6.535376e-01
1319,nan,nan,3.271880e-01,nan,6.533204e-01
1320,nan,nan,3.268200e-01,nan,6.531708e-01
1321,nan,nan,3.264956e-01,nan,6.529289e-01
1322,nan,nan,3.260550e-01,nan,6.524044e-01
1323,nan,nan,3.256754e-01,nan,6.523653e-01
1324,nan,nan,3.253420e-01,nan,6.523537e-01
1325,nan,nan,3.248680e-01,nan,6.523230e-01
1326,nan,nan,3.243828e-01,nan,6.519282e-01
1327,nan,nan,3.239161e-01,nan,6.518497e-01
1328,nan,nan,3.235193e-01,nan,6.509613e-01
1329,nan,nan,3.231154e-01,nan,6.509345e-01
1330,nan,nan,3.227256e-01,nan,6.508502e-01
1331,nan,nan,3.223010e-01,nan,6.508316e-01
1332,nan,nan,3.219317e-01,nan,6.503606e-01
1333,nan,nan,3.214857e-01,nan,6.502581e-01
1334,nan,nan,3.210567e-01,nan,6.496049e-01
1335,nan,nan,3.206606e-01,nan,6.494881e-01
1336,nan,nan,3.201134e-01,nan,6.492191e-01
1337,nan,nan,3.195559e-01,nan,6.482084e-01
1338,nan,nan,3.192521e-01,nan,6.477339e-01
1339,nan,nan,3.187418e-01,nan,6.475103e-01
1340,nan,nan,3.183547e-01,nan,6.473294e-01
1341,nan,nan,3.179575e-01,nan,6.467295e-01
1342,nan,nan,3.175110e-01,nan,6.460529e-01
1343,nan,nan,3.171126e-01,nan,6.460192e-01
1344,nan,nan,3.166251e-01,nan,6.459903e-01
1345,nan,nan,3.161452e-01,nan,6.458765e-01
1346,nan,nan,3.158510e-01,nan,6.457556e-01
1347,nan,nan,3.153234e-01,nan,6.454123e-01
1348,nan,nan,3.148602e-01,nan,6.453824e-01
1349,nan,nan,3.144844e-01,nan,6.450795e-01
1350,nan,nan,3.140185e-01,nan,6.450535e-01
1351,nan,nan,3.136325e-01,nan,6.443888e-01
1352,nan,nan,3.131423e-01,nan,6.441539e-01
1353,nan,nan,3.127506e-01,nan,6.441040e-01
1354,nan,nan,3.123561e-01,nan,6.439615e-01
1355,nan,nan,3.119395e-01,nan,6.439115e-01
1356,nan,nan,3.114333e-01,nan,6.436709e-01
1357,nan,nan,3.111111e-01,nan,6.436347e-01
1358,nan,nan,3.106511e-01,nan,6.434743e-01
1359,nan,nan,3.102692e-01,nan,6.430069e-01
1360,nan,nan,3.098298e-01,nan,6.427507e-01
1361,nan,nan,3.093957e-01,nan,6.425341e-01
1362,nan,nan,3.090990e-01,nan,6.421845e-01
1363,nan,nan,3.085699e-01,nan,6.421014e-01
1364,nan,nan,3.082878e-01,nan,6.417020e-01
1365,nan,nan,3.077731e-01,nan,6.416641e-01
1366,nan,nan,3.073655e-01,nan,6.413844e-01
1367,nan,nan,3.068836e-01,nan,6.413673e-01
1368,nan,nan,3.064784e-01,nan,6.413033e-01
1369,nan,nan,3.061295e-01,nan,6.406961e-01
1370,nan,nan,3.057808e-01,nan,6.406469e-01
1371,nan,nan,3.053770e-01,nan,6.404488e-01
1372,nan,nan,3.050918e-01,nan,6.403338e-01
1373,nan,nan,3.046886e-01,nan,6.401413e-01
1374,nan,nan,3.042637e-01,nan,6.395410e-01
1375,nan,nan,3.037466e-01,nan,6.394689e-01
1376,nan,nan,3.034042e-01,nan,6.394275e-01
1377,nan,nan,3.028216e-01,nan,6.393064e-01
1378,nan,nan,3.025147e-01,nan,6.390263e-01
1379,nan,nan,3.021182e-01,nan,6.387902e-01
1380,nan,nan,3.016582e-01,nan,6.383879e-01
1381,nan,nan,3.012473e-01,nan,6.383600e-01
1382,nan,nan,3.008972e-01,nan,6.383465e-01
1383,nan,nan,3.004655e-01,nan,6.381565e-01
1384,nan,nan,3.000595e-01,nan,6.380814e-01
1385,nan,nan,2.997911e-01,nan,6.380411e-01
1386,nan,nan,2.993804e-01,nan,6.375058e-01
1387,nan,nan,2.989420e-01,nan,6.372427e-01
1388,nan,nan,2.985207e-01,nan,6.371249e-01
1389,nan,nan,2.980637e-01,nan,6.366214e-01
1390,nan,nan,2.976696e-01,nan,6.363062e-01
1391,nan,nan,2.972048e-01,nan,6.361925e-01
1392,nan,nan,2.966186e-01,nan,6.358037e-01
1393,nan,nan,2.960975e-01,nan,6.356491e-01
1394,nan,nan,2.957150e-01,nan,6.353246e-01
1395,nan,nan,2.953367e-01,nan,6.348485e-01
1396,nan,nan,2.949470e-01,nan,6.346256e-01
1397,nan,nan,2.944230e-01,nan,6.345063e-01
1398,nan,nan,2.940256e-01,nan,6.343973e-01
1399,nan,nan,2.935834e-01,nan,6.342078e-01
1400,nan,nan,2.932027e-01,nan,6.340302e-01
1401,nan,nan,2.927098e-01,nan,6.338709e-01
1402,nan,nan,2.923843e-01,nan,6.334960e-01
1403,nan,nan,2.920611e-01,nan,6.334811e-01
1404,nan,nan,2.916494e-01,nan,6.334458e-01
1405,nan,nan,2.911588e-01,nan,6.333467e-01
1406,nan,nan,2.906754e-01,nan,6.333251e-01
1407,nan,nan,2.901777e-01,nan,6.331451e-01
1408,nan,nan,2.898522e-01,nan,6.330960e-01
1409,nan,nan,2.894439e-01,nan,6.326819e-01
1410,nan,nan,2.891300e-01,nan,6.326079e-01
1411,nan,nan,2.887143e-01,nan,6.325211e-01
1412,nan,nan,2.882690e-01,nan,6.323534e-01
1413,nan,nan,2.878563e-01,nan,6.320745e-01
1414,nan,nan,2.873615e-01,nan,6.319970e-01
1415,nan,nan,2.868969e-01,nan,6.317664e-01
1416,nan,nan,2.864373e-01,nan,6.315820e-01
1417,nan,nan,2.859910e-01,nan,6.308741e-01
1418,nan,nan,2.854698e-01,nan,6.305676e-01
1419,nan,nan,2.850671e-01,nan,6.303937e-01
1420,nan,nan,2.845241e-01,nan,6.303462e-01
1421,nan,nan,2.841586e-01,nan,6.303305e-01
1422,nan,nan,2.836218e-01,nan,6.302917e-01
1423,nan,nan,2.831437e-01,nan,6.302394e-01
1424,nan,nan,2.826871e-01,nan,6.301332e-01
1425,nan,nan,2.822496e-01,nan,6.300411e-01
1426,nan,nan,2.817494e-01,nan,6.299821e-01
1427,nan,nan,2.811734e-01,nan,6.297795e-01
1428,nan,nan,2.806375e-01,nan,6.293424e-01
1429,nan,nan,2.800823e-01,nan,6.292336e-01
1430,nan,nan,2.796898e-01,nan,6.291748e-01
1431,nan,nan,2.791759e-01,nan,6.290300e-01
1432,nan,nan,2.787535e-01,nan,6.287562e-01
1433,nan,nan,2.783179e-01,nan,6.285161e-01
1434,nan,nan,2.778063e-01,nan,6.285042e-01
1435,nan,nan,2.774422e-01,nan,6.284588e-01
1436,nan,nan,2.769566e-01,nan,6.282767e-01
1437,nan,nan,2.765580e-01,nan,6.280244e-01
1438,nan,nan,2.760741e-01,nan,6.279045e-01
1439,nan,nan,2.756321e-01,nan,6.276404e-01
1440,nan,nan,2.752718e-01,nan,6.272404e-01
1441,nan,nan,2.748594e-01,nan,6.269560e-01
1442,nan,nan,2.744603e-01,nan,6.264782e-01
1443,nan,nan,2.740303e-01,nan,6.263977e-01
1444,nan,nan,2.736463e-01,nan,6.259758e-01
1445,nan,nan,2.732887e-01,nan,6.254623e-01
1446,nan,nan,2.727991e-01,nan,6.254277e-01
1447,nan,nan,2.723877e-01,nan,6.253148e-01
1448,nan,nan,2.720069e-01,nan,6.250781e-01
1449,nan,nan,2.714886e-01,nan,6.250195e-01
1450,nan,nan,2.709975e-01,nan,6.249540e-01
1451,nan,nan,2.705410e-01,nan,6.249022e-01
1452,nan,nan,2.700924e-01,nan,6.247667e-01
1453,nan,nan,2.696195e-01,nan,6.245469e-01
1454,nan,nan,2.692043e-01,nan,6.243755e-01
1455,nan,nan,2.686099e-01,nan,6.241575e-01
1456,nan,nan,2.681075e-01,nan,6.240539e-01
1457,nan,nan,2.675766e-01,nan,6.239786e-01
1458,nan,nan,2.669813e-01,nan,6.239078e-01
1459,nan,nan,2.665432e-01,nan,6.237469e-01
1460,nan,nan,2.660684e-01,nan,6.235003e-01
1461,nan,nan,2.655770e-01,nan,6.228842e-01
1462,nan,nan,2.650170e-01,nan,6.224277e-01
1463,nan,nan,2.645063e-01,nan,6.223207e-01
1464,nan,nan,2.640668e-01,nan,6.211256e-01
1465,nan,nan,2.635985e-01,nan,6.211198e-01
1466,nan,nan,2.631428e-01,nan,6.210203e-01
1467,nan,nan,2.625895e-01,nan,6.206787e-01
1468,nan,nan,2.620237e-01,nan,6.203301e-01
1469,nan,nan,2.616308e-01,nan,6.200340e-01
1470,nan,nan,2.611814e-01,nan,6.199253e-01
1471,nan,nan,2.607422e-01,nan,6.197981e-01
1472,nan,nan,2.603424e-01,nan,6.197594e-01
1473,nan,nan,2.598631e-01,nan,6.197424e-01
1474,nan,nan,2.595547e-01,nan,6.192167e-01
1475,nan,nan,2.590236e-01,nan,6.190990e-01
1476,nan,nan,2.587084e-01,nan,6.188282e-01
1477,nan,nan,2.582754e-01,nan,6.184468e-01
1478,nan,nan,2.578513e-01,nan,6.184380e-01
1479,nan,nan,2.574793e-01,nan,6.183402e-01
1480,nan,nan,2.569483e-01,nan,6.177888e-01
1481,nan,nan,2.565138e-01,nan,6.176334e-01
1482,nan,nan,2.560012e-01,nan,6.175777e-01
1483,nan,nan,2.556436e-01,nan,6.174040e-01
1484,nan,nan,2.551066e-01,nan,6.172379e-01
1485,nan,nan,2.545327e-01,nan,6.168277e-01
1486,nan,nan,2.541013e-01,nan,6.161960e-01
1487,nan,nan,2.536172e-01,nan,6.159707e-01
1488,nan,nan,2.531637e-01,nan,6.159071e-01
1489,nan,nan,2.527014e-01,nan,6.158139e-01
1490,nan,nan,2.523242e-01,nan,6.146764e-01
1491,nan,nan,2.518612e-01,nan,6.146714e-01
1492,nan,nan,2.515098e-01,nan,6.146349e-01
1493,nan,nan,2.511172e-01,nan,6.140614e-01
1494,nan,nan,2.507643e-01,nan,6.136384e-01
1495,nan,nan,2.503181e-01,nan,6.136137e-01
1496,nan,nan,2.499799e-01,nan,6.132743e-01
1497,nan,nan,2.496111e-01,nan,6.132436e-01
1498,nan,nan,2.491897e-01,nan,6.129134e-01
1499,nan,nan,2.487999e-01,nan,6.127735e-01
1500,nan,nan,2.483643e-01,nan,6.124683e-01
1501,nan,nan,2.479993e-01,nan,6.122205e-01
1502,nan,nan,2.475712e-01,nan,6.118986e-01
1503,nan,nan,2.471385e-01,nan,6.113933e-01
1504,nan,nan,2.466130e-01,nan,6.109882e-01
1505,nan,nan,2.462322e-01,nan,6.103339e-01
1506,nan,nan,2.458057e-01,nan,6.101586e-01
1507,nan,nan,2.453996e-01,nan,6.100635e-01
1508,nan,nan,2.449494e-01,nan,6.095774e-01
1509,nan,nan,2.445229e-01,nan,6.095272e-01
1510,nan,nan,2.440882e-01,nan,6.093354e-01
1511,nan,nan,2.436619e-01,nan,6.093260e-01
1512,nan,nan,2.431565e-01,nan,6.085188e-01
1513,nan,nan,2.427766e-01,nan,6.084594e-01
1514,nan,nan,2.422566e-01,nan,6.084350e-01
1515,nan,nan,2.417990e-01,nan,6.083530e-01
1516,nan,nan,2.413580e-01,nan,6.081749e-01
1517,nan,nan,2.407434e-01,nan,6.077970e-01
1518,nan,nan,2.402499e-01,nan,6.074124e-01
1519,nan,nan,2.397537e-01,nan,6.072274e-01
1520,nan,nan,2.392061e-01,nan,6.065145e-01
1521,nan,nan,2.386716e-01,nan,6.062844e-01
1522,nan,nan,2.382418e-01,nan,6.061536e-01
1523,nan,nan,2.377688e-01,nan,6.058096e-01
1524,nan,nan,2.372698e-01,nan,6.057600e-01
1525,nan,nan,2.367299e-01,nan,6.054635e-01
1526,nan,nan,2.361582e-01,nan,6.052735e-01
1527,nan,nan,2.356885e-01,nan,6.051726e-01
1528,nan,nan,2.351110e-01,nan,6.051013e-01
1529,nan,nan,2.345664e-01,nan,6.050701e-01
1530,nan,nan,2.341070e-01,nan,6.049687e-01
1531,nan,nan,2.335638e-01,nan,6.045665e-01
1532,nan,nan,2.330743e-01,nan,6.044217e-01
1533,nan,nan,2.325511e-01,nan,6.042526e-01
1534,nan,nan,2.320029e-01,nan,6.041437e-01
1535,nan,nan,2.314879e-01,nan,6.040046e-01
1536,nan,nan,2.310294e-01,nan,6.035521e-01
1537,nan,nan,2.304480e-01,nan,6.034747e-01
1538,nan,nan,2.300261e-01,nan,6.033188e-01
1539,nan,nan,2.295431e-01,nan,6.026828e-01
1540,nan,nan,2.290326e-01,nan,6.026699e-01
1541,nan,nan,2.286773e-01,nan,6.023171e-01
1542,nan,nan,2.281578e-01,nan,6.021731e-01
1543,nan,nan,2.277862e-01,nan,6.004566e-01
1544,nan,nan,2.274388e-01,nan,6.002673e-01
1545,nan,nan,2.270484e-01,nan,6.002338e-01
1546,nan,nan,2.266380e-01,nan,5.998787e-01
1547,nan,nan,2.261835e-01,nan,5.995579e-01
1548,nan,nan,2.257748e-01,nan,5.992869e-01
1549,nan,nan,2.252588e-01,nan,5.990644e-01
1550,nan,nan,2.247932e-01,nan,5.988378e-01
1551,nan,nan,2.243682e-01,nan,5.987856e-01
1552,nan,nan,2.238867e-01,nan,5.984692e-01
1553,nan,nan,2.235414e-01,nan,5.984590e-01
1554,nan,nan,2.230080e-01,nan,5.984496e-01
1555,nan,nan,2.226309e-01,nan,5.983681e-01
1556,nan,nan,2.221162e-01,nan,5.983396e-01
1557,nan,nan,2.217150e-01,nan,5.983228e-01
1558,nan,nan,2.212530e-01,nan,5.981610e-01
1559,nan,nan,2.208548e-01,nan,5.980397e-01
1560,nan,nan,2.202457e-01,nan,5.973812e-01
1561,nan,nan,2.198538e-01,nan,5.973041e-01
1562,nan,nan,2.193872e-01,nan,5.970990e-01
1563,nan,nan,2.189705e-01,nan,5.970974e-01
1564,nan,nan,2.185261e-01,nan,5.968764e-01
1565,nan,nan,2.180175e-01,nan,5.966528e-01
1566,nan,nan,2.177085e-01,nan,5.965585e-01
1567,nan,nan,2.172222e-01,nan,5.963873e-01
1568,nan,nan,2.167377e-01,nan,5.962482e-01
1569,nan,nan,2.162645e-01,nan,5.962364e-01
1570,nan,nan,2.157255e-01,nan,5.960788e-01
1571,nan,nan,2.153132e-01,nan,5.960186e-01
1572,nan,nan,2.147668e-01,nan,5.954899e-01
1573,nan,nan,2.143574e-01,nan,5.954439e-01
1574,nan,nan,2.138635e-01,nan,5.947911e-01
1575,nan,nan,2.133181e-01,nan,5.945261e-01
1576,nan,nan,2.128859e-01,nan,5.940760e-01
1577,nan,nan,2.124882e-01,nan,5.940731e-01
1578,nan,nan,2.120575e-01,nan,5.937749e-01
1579,nan,nan,2.116635e-01,nan,5.936306e-01
1580,nan,nan,2.110748e-01,nan,5.933282e-01
1581,nan,nan,2.106655e-01,nan,5.932763e-01
1582,nan,nan,2.102599e-01,nan,5.925215e-01
1583,nan,nan,2.097781e-01,nan,5.922280e-01
1584,nan,nan,2.093955e-01,nan,5.916981e-01
1585,nan,nan,2.089185e-01,nan,5.913703e-01
1586,nan,nan,2.085343e-01,nan,5.912447e-01
1587,nan,nan,2.081464e-01,nan,5.909555e-01
1588,nan,nan,2.077189e-01,nan,5.908354e-01
1589,nan,nan,2.073295e-01,nan,5.903594e-01
1590,nan,nan,2.069372e-01,nan,5.902955e-01
1591,nan,nan,2.065251e-01,nan,5.902680e-01
1592,nan,nan,2.060470e-01,nan,5.901672e-01
1593,nan,nan,2.055812e-01,nan,5.901058e-01
1594,nan,nan,2.050976e-01,nan,5.896509e-01
1595,nan,nan,2.047064e-01,nan,5.891251e-01
1596,nan,nan,2.043244e-01,nan,5.889759e-01
1597,nan,nan,2.038663e-01,nan,5.889153e-01
1598,nan,nan,2.033571e-01,nan,5.886682e-01
1599,nan,nan,2.028686e-01,nan,5.885317e-01
1600,nan,nan,2.024833e-01,nan,5.878943e-01
1601,nan,nan,2.020525e-01,nan,5.877443e-01
1602,nan,nan,2.015830e-01,nan,5.875662e-01
1603,nan,nan,2.010725e-01,nan,5.875079e-01
1604,nan,nan,2.005520e-01,nan,5.874677e-01
1605,nan,nan,2.000575e-01,nan,5.873305e-01
1606,nan,nan,1.996237e-01,nan,5.871091e-01
1607,nan,nan,1.992209e-01,nan,5.871052e-01
1608,nan,nan,1.987190e-01,nan,5.864009e-01
1609,nan,nan,1.982932e-01,nan,5.860905e-01
1610,nan,nan,1.977895e-01,nan,5.856343e-01
1611,nan,nan,1.973678e-01,nan,5.856323e-01
1612,nan,nan,1.968913e-01,nan,5.855214e-01
1613,nan,nan,1.964553e-01,nan,5.853270e-01
1614,nan,nan,1.960126e-01,nan,5.853140e-01
1615,nan,nan,1.955119e-01,nan,5.852723e-01
1616,nan,nan,1.950669e-01,nan,5.848106e-01
1617,nan,nan,1.945855e-01,nan,5.846820e-01
1618,nan,nan,1.942170e-01,nan,5.846362e-01
1619,nan,nan,1.938318e-01,nan,5.843307e-01
1620,nan,nan,1.933033e-01,nan,5.842987e-01
1621,nan,nan,1.929103e-01,nan,5.842180e-01
1622,nan,nan,1.923895e-01,nan,5.841097e-01
1623,nan,nan,1.920485e-01,nan,5.838596e-01
1624,nan,nan,1.916422e-01,nan,5.834729e-01
1625,nan,nan,1.911447e-01,nan,5.832426e-01
1626,nan,nan,1.906895e-01,nan,5.829428e-01
1627,nan,nan,1.902382e-01,nan,5.829338e-01
1628,nan,nan,1.897716e-01,nan,5.820723e-01
1629,nan,nan,1.892908e-01,nan,5.819960e-01
1630,nan,nan,1.889269e-01,nan,5.818407e-01
1631,nan,nan,1.885392e-01,nan,5.816242e-01
1632,nan,nan,1.881069e-01,nan,5.813966e-01
1633,nan,nan,1.876573e-01,nan,5.812372e-01
1634,nan,nan,1.872734e-01,nan,5.810794e-01
1635,nan,nan,1.869072e-01,nan,5.810788e-01
1636,nan,nan,1.864760e-01,nan,5.810367e-01
1637,nan,nan,1.860843e-01,nan,5.806664e-01
1638,nan,nan,1.857437e-01,nan,5.805610e-01
1639,nan,nan,1.852882e-01,nan,5.804606e-01
1640,nan,nan,1.849975e-01,nan,5.803611e-01
1641,nan,nan,1.846235e-01,nan,5.790093e-01
1642,nan,nan,1.842705e-01,nan,5.790070e-01
1643,nan,nan,1.838918e-01,nan,5.789986e-01
1644,nan,nan,1.834933e-01,nan,5.789474e-01
1645,nan,nan,1.830778e-01,nan,5.788660e-01
1646,nan,nan,1.826638e-01,nan,5.780017e-01
1647,nan,nan,1.821712e-01,nan,5.778712e-01
1648,nan,nan,1.817162e-01,nan,5.777176e-01
1649,nan,nan,1.812668e-01,nan,5.774452e-01
1650,nan,nan,1.807921e-01,nan,5.770648e-01
1651,nan,nan,1.803209e-01,nan,5.770456e-01
1652,nan,nan,1.798485e-01,nan,5.769089e-01
1653,nan,nan,1.794347e-01,nan,5.767116e-01
1654,nan,nan,1.790449e-01,nan,5.765407e-01
1655,nan,nan,1.786392e-01,nan,5.758926e-01
1656,nan,nan,1.781650e-01,nan,5.754902e-01
1657,nan,nan,1.776681e-01,nan,5.753534e-01
1658,nan,nan,1.771023e-01,nan,5.749385e-01
1659,nan,nan,1.766216e-01,nan,5.732393e-01
1660,nan,nan,1.762190e-01,nan,5.730529e-01
1661,nan,nan,1.757536e-01,nan,5.727955e-01
1662,nan,nan,1.753498e-01,nan,5.726461e-01
1663,nan,nan,1.748228e-01,nan,5.724764e-01
1664,nan,nan,1.743943e-01,nan,5.724522e-01
1665,nan,nan,1.740380e-01,nan,5.719207e-01
1666,nan,nan,1.736062e-01,nan,5.717394e-01
1667,nan,nan,1.732261e-01,nan,5.717234e-01
1668,nan,nan,1.727326e-01,nan,5.715664e-01
1669,nan,nan,1.722891e-01,nan,5.714898e-01
1670,nan,nan,1.718580e-01,nan,5.714164e-01
1671,nan,nan,1.714191e-01,nan,5.713973e-01
1672,nan,nan,1.710237e-01,nan,5.711207e-01
1673,nan,nan,1.706404e-01,nan,5.709961e-01
1674,nan,nan,1.702440e-01,nan,5.709851e-01
1675,nan,nan,1.697537e-01,nan,5.707088e-01
1676,nan,nan,1.693299e-01,nan,5.705340e-01
1677,nan,nan,1.689195e-01,nan,5.704496e-01
1678,nan,nan,1.685286e-01,nan,5.703600e-01
1679,nan,nan,1.681544e-01,nan,5.703423e-01
1680,nan,nan,1.677139e-01,nan,5.700100e-01
1681,nan,nan,1.673263e-01,nan,5.694753e-01
1682,nan,nan,1.668779e-01,nan,5.694720e-01
1683,nan,nan,1.664434e-01,nan,5.694551e-01
1684,nan,nan,1.660516e-01,nan,5.691038e-01
1685,nan,nan,1.656629e-01,nan,5.690532e-01
1686,nan,nan,1.652250e-01,nan,5.686707e-01
1687,nan,nan,1.646882e-01,nan,5.686423e-01
1688,nan,nan,1.642609e-01,nan,5.685649e-01
1689,nan,nan,1.638634e-01,nan,5.682649e-01
1690,nan,nan,1.634339e-01,nan,5.678100e-01
1691,nan,nan,1.629605e-01,nan,5.677657e-01
1692,nan,nan,1.625280e-01,nan,5.670826e-01
1693,nan,nan,1.620654e-01,nan,5.670349e-01
1694,nan,nan,1.617333e-01,nan,5.668775e-01
1695,nan,nan,1.613115e-01,nan,5.668468e-01
1696,nan,nan,1.608593e-01,nan,5.662891e-01
1697,nan,nan,1.603960e-01,nan,5.662809e-01
1698,nan,nan,1.599812e-01,nan,5.653090e-01
1699,nan,nan,1.595860e-01,nan,5.651520e-01
1700,nan,nan,1.591744e-01,nan,5.650908e-01
1701,nan,nan,1.587693e-01,nan,5.649912e-01
1702,nan,nan,1.583154e-01,nan,5.640452e-01
1703,nan,nan,1.579140e-01,nan,5.632136e-01
1704,nan,nan,1.574752e-01,nan,5.631351e-01
1705,nan,nan,1.571075e-01,nan,5.629414e-01
1706,nan,nan,1.567464e-01,nan,5.628702e-01
1707,nan,nan,1.564034e-01,nan,5.627070e-01
1708,nan,nan,1.559461e-01,nan,5.625340e-01
1709,nan,nan,1.554849e-01,nan,5.624931e-01
1710,nan,nan,1.550171e-01,nan,5.620429e-01
1711,nan,nan,1.546592e-01,nan,5.617089e-01
1712,nan,nan,1.542446e-01,nan,5.615100e-01
1713,nan,nan,1.537887e-01,nan,5.608219e-01
1714,nan,nan,1.533099e-01,nan,5.606849e-01
1715,nan,nan,1.529316e-01,nan,5.602942e-01
1716,nan,nan,1.524678e-01,nan,5.602932e-01
1717,nan,nan,1.520084e-01,nan,5.596564e-01
1718,nan,nan,1.515368e-01,nan,5.591724e-01
1719,nan,nan,1.511213e-01,nan,5.589348e-01
1720,nan,nan,1.506872e-01,nan,5.588133e-01
1721,nan,nan,1.502212e-01,nan,5.587877e-01
1722,nan,nan,1.497792e-01,nan,5.587615e-01
1723,nan,nan,1.493458e-01,nan,5.584349e-01
1724,nan,nan,1.488734e-01,nan,5.582799e-01
1725,nan,nan,1.483870e-01,nan,5.582369e-01
1726,nan,nan,1.478943e-01,nan,5.578838e-01
1727,nan,nan,1.474625e-01,nan,5.578026e-01
1728,nan,nan,1.470828e-01,nan,5.573293e-01
1729,nan,nan,1.466543e-01,nan,5.571741e-01
1730,nan,nan,1.463178e-01,nan,5.570432e-01
1731,nan,nan,1.458347e-01,nan,5.568823e-01
1732,nan,nan,1.453747e-01,nan,5.568708e-01
1733,nan,nan,1.449745e-01,nan,5.566726e-01
1734,nan,nan,1.445776e-01,nan,5.566720e-01
1735,nan,nan,1.441800e-01,nan,5.565092e-01
1736,nan,nan,1.438329e-01,nan,5.563604e-01
1737,nan,nan,1.434598e-01,nan,5.562904e-01
1738,nan,nan,1.430071e-01,nan,5.562298e-01
1739,nan,nan,1.425838e-01,nan,5.562220e-01
1740,nan,nan,1.421495e-01,nan,5.562020e-01
1741,nan,nan,1.418302e-01,nan,5.559633e-01
1742,nan,nan,1.414188e-01,nan,5.558450e-01
1743,nan,nan,1.409917e-01,nan,5.556168e-01
1744,nan,nan,1.405778e-01,nan,5.555704e-01
1745,nan,nan,1.401473e-01,nan,5.548788e-01
1746,nan,nan,1.398098e-01,nan,5.546721e-01
1747,nan,nan,1.394738e-01,nan,5.543896e-01
1748,nan,nan,1.390533e-01,nan,5.542487e-01
1749,nan,nan,1.386702e-01,nan,5.542329e-01
1750,nan,nan,1.383018e-01,nan,5.539509e-01
1751,nan,nan,1.377862e-01,nan,5.539407e-01
1752,nan,nan,1.373325e-01,nan,5.538510e-01
1753,nan,nan,1.368251e-01,nan,5.534912e-01
1754,nan,nan,1.363954e-01,nan,5.531167e-01
1755,nan,nan,1.359155e-01,nan,5.530751e-01
1756,nan,nan,1.354338e-01,nan,5.529456e-01
1757,nan,nan,1.350167e-01,nan,5.528237e-01
1758,nan,nan,1.345466e-01,nan,5.527454e-01
1759,nan,nan,1.340243e-01,nan,5.524950e-01
1760,nan,nan,1.336021e-01,nan,5.524845e-01
1761,nan,nan,1.332907e-01,nan,5.521761e-01
1762,nan,nan,1.328131e-01,nan,5.521211e-01
1763,nan,nan,1.324279e-01,nan,5.519069e-01
1764,nan,nan,1.321076e-01,nan,5.518696e-01
1765,nan,nan,1.316467e-01,nan,5.517665e-01
1766,nan,nan,1.311962e-01,nan,5.515070e-01
1767,nan,nan,1.308332e-01,nan,5.509571e-01
1768,nan,nan,1.303714e-01,nan,5.505249e-01
1769,nan,nan,1.299200e-01,nan,5.505010e-01
1770,nan,nan,1.294543e-01,nan,5.503877e-01
1771,nan,nan,1.290117e-01,nan,5.502071e-01
1772,nan,nan,1.285871e-01,nan,5.501173e-01
1773,nan,nan,1.279981e-01,nan,5.499842e-01
1774,nan,nan,1.275413e-01,nan,5.498168e-01
1775,nan,nan,1.271219e-01,nan,5.494588e-01
1776,nan,nan,1.266083e-01,nan,5.494255e-01
1777,nan,nan,1.260433e-01,nan,5.491900e-01
1778,nan,nan,1.255207e-01,nan,5.489043e-01
1779,nan,nan,1.250620e-01,nan,5.488346e-01
1780,nan,nan,1.245957e-01,nan,5.487787e-01
1781,nan,nan,1.240164e-01,nan,5.487420e-01
1782,nan,nan,1.235328e-01,nan,5.486295e-01
1783,nan,nan,1.230306e-01,nan,5.485318e-01
1784,nan,nan,1.225840e-01,nan,5.483739e-01
1785,nan,nan,1.221410e-01,nan,5.481371e-01
1786,nan,nan,1.216536e-01,nan,5.480313e-01
1787,nan,nan,1.213122e-01,nan,5.474536e-01
1788,nan,nan,1.209124e-01,nan,5.471153e-01
1789,nan,nan,1.204377e-01,nan,5.469311e-01
1790,nan,nan,1.199866e-01,nan,5.466429e-01
1791,nan,nan,1.196007e-01,nan,5.464219e-01
1792,nan,nan,1.191499e-01,nan,5.463792e-01
1793,nan,nan,1.186468e-01,nan,5.461948e-01
1794,nan,nan,1.181649e-01,nan,5.458708e-01
1795,nan,nan,1.177490e-01,nan,5.454207e-01
1796,nan,nan,1.173188e-01,nan,5.451947e-01
1797,nan,nan,1.168109e-01,nan,5.449264e-01
1798,nan,nan,1.164551e-01,nan,5.449208e-01
1799,nan,nan,1.159078e-01,nan,5.446206e-01
1800,nan,nan,1.154486e-01,nan,5.444641e-01
1801,nan,nan,1.149538e-01,nan,5.443647e-01
1802,nan,nan,1.145547e-01,nan,5.440450e-01
1803,nan,nan,1.140465e-01,nan,5.439541e-01
1804,nan,nan,1.134756e-01,nan,5.437841e-01
1805,nan,nan,1.130386e-01,nan,5.436232e-01
1806,nan,nan,1.125579e-01,nan,5.434799e-01
1807,nan,nan,1.121073e-01,nan,5.433119e-01
1808,nan,nan,1.116876e-01,nan,5.431827e-01
1809,nan,nan,1.113628e-01,nan,5.430024e-01
1810,nan,nan,1.108836e-01,nan,5.427547e-01
1811,nan,nan,1.104452e-01,nan,5.423628e-01
1812,nan,nan,1.100222e-01,nan,5.423187e-01
1813,nan,nan,1.096295e-01,nan,5.421536e-01
1814,nan,nan,1.091936e-01,nan,5.418680e-01
1815,nan,nan,1.087800e-01,nan,5.418336e-01
1816,nan,nan,1.083367e-01,nan,5.416709e-01
1817,nan,nan,1.078998e-01,nan,5.416130e-01
1818,nan,nan,1.073962e-01,nan,5.416064e-01
1819,nan,nan,1.069183e-01,nan,5.415060e-01
1820,nan,nan,1.064549e-01,nan,5.412383e-01
1821,nan,nan,1.060292e-01,nan,5.412290e-01
1822,nan,nan,1.054733e-01,nan,5.408658e-01
1823,nan,nan,1.049753e-01,nan,5.406984e-01
1824,nan,nan,1.045158e-01,nan,5.406210e-01
1825,nan,nan,1.040406e-01,nan,5.404060e-01
1826,nan,nan,1.036154e-01,nan,5.398211e-01
1827,nan,nan,1.031613e-01,nan,5.397487e-01
1828,nan,nan,1.027552e-01,nan,5.397084e-01
1829,nan,nan,1.023106e-01,nan,5.396284e-01
1830,nan,nan,1.017946e-01,nan,5.395740e-01
1831,nan,nan,1.013637e-01,nan,5.392469e-01
1832,nan,nan,1.009513e-01,nan,5.391820e-01
1833,nan,nan,1.005273e-01,nan,5.390045e-01
1834,nan,nan,1.000590e-01,nan,5.385923e-01
1835,nan,nan,9.957147e-02,nan,5.385229e-01
1836,nan,nan,9.917251e-02,nan,5.381908e-01
1837,nan,nan,9.873487e-02,nan,5.380669e-01
1838,nan,nan,9.827907e-02,nan,5.379829e-01
1839,nan,nan,9.782132e-02,nan,5.379277e-01
1840,nan,nan,9.739490e-02,nan,5.377358e-01
1841,nan,nan,9.695537e-02,nan,5.375308e-01
1842,nan,nan,9.645181e-02,nan,5.374174e-01
1843,nan,nan,9.596982e-02,nan,5.371404e-01
1844,nan,nan,9.546565e-02,nan,5.370300e-01
1845,nan,nan,9.510438e-02,nan,5.368049e-01
1846,nan,nan,9.468391e-02,nan,5.367489e-01
1847,nan,nan,9.425230e-02,nan,5.366043e-01
1848,nan,nan,9.379364e-02,nan,5.364849e-01
1849,nan,nan,9.331623e-02,nan,5.364603e-01
1850,nan,nan,9.288455e-02,nan,5.364327e-01
1851,nan,nan,9.233377e-02,nan,5.363719e-01
1852,nan,nan,9.191989e-02,nan,5.363657e-01
1853,nan,nan,9.139081e-02,nan,5.360983e-01
1854,nan,nan,9.089509e-02,nan,5.360367e-01
1855,nan,nan,9.039654e-02,nan,5.355820e-01
1856,nan,nan,8.983843e-02,nan,5.355589e-01
1857,nan,nan,8.937447e-02,nan,5.354235e-01
1858,nan,nan,8.892347e-02,nan,5.352993e-01
1859,nan,nan,8.841580e-02,nan,5.349250e-01
1860,nan,nan,8.786126e-02,nan,5.347014e-01
1861,nan,nan,8.741371e-02,nan,5.346640e-01
1862,nan,nan,8.697226e-02,nan,5.345170e-01
1863,nan,nan,8.652356e-02,nan,5.340334e-01
1864,nan,nan,8.611640e-02,nan,5.336031e-01
1865,nan,nan,8.565247e-02,nan,5.335774e-01
1866,nan,nan,8.520441e-02,nan,5.334460e-01
1867,nan,nan,8.478733e-02,nan,5.329494e-01
1868,nan,nan,8.434902e-02,nan,5.328613e-01
1869,nan,nan,8.389751e-02,nan,5.320105e-01
1870,nan,nan,8.350731e-02,nan,5.319204e-01
1871,nan,nan,8.309540e-02,nan,5.319137e-01
1872,nan,nan,8.266952e-02,nan,5.318402e-01
1873,nan,nan,8.224959e-02,nan,5.318215e-01
1874,nan,nan,8.179324e-02,nan,5.316878e-01
1875,nan,nan,8.136839e-02,nan,5.316863e-01
1876,nan,nan,8.097965e-02,nan,5.312300e-01
1877,nan,nan,8.055105e-02,nan,5.309763e-01
1878,nan,nan,8.010464e-02,nan,5.309515e-01
1879,nan,nan,7.969065e-02,nan,5.307555e-01
1880,nan,nan,7.926591e-02,nan,5.304931e-01
1881,nan,nan,7.882947e-02,nan,5.303224e-01
1882,nan,nan,7.844658e-02,nan,5.298814e-01
1883,nan,nan,7.803934e-02,nan,5.297614e-01
1884,nan,nan,7.766406e-02,nan,5.297150e-01
1885,nan,nan,7.726980e-02,nan,5.296881e-01
1886,nan,nan,7.685436e-02,nan,5.295525e-01
1887,nan,nan,7.638880e-02,nan,5.292570e-01
1888,nan,nan,7.589899e-02,nan,5.289865e-01
1889,nan,nan,7.546793e-02,nan,5.285015e-01
1890,nan,nan,7.507739e-02,nan,5.284206e-01
1891,nan,nan,7.467093e-02,nan,5.282679e-01
1892,nan,nan,7.428243e-02,nan,5.281145e-01
1893,nan,nan,7.382795e-02,nan,5.278483e-01
1894,nan,nan,7.341674e-02,nan,5.278310e-01
1895,nan,nan,7.304989e-02,nan,5.277109e-01
1896,nan,nan,7.262755e-02,nan,5.276428e-01
1897,nan,nan,7.222446e-02,nan,5.274654e-01
1898,nan,nan,7.182708e-02,nan,5.274155e-01
1899,nan,nan,7.143248e-02,nan,5.272275e-01
1900,nan,nan,7.105612e-02,nan,5.270031e-01
1901,nan,nan,7.066448e-02,nan,5.268257e-01
1902,nan,nan,7.024246e-02,nan,5.268109e-01
1903,nan,nan,6.983416e-02,nan,5.267625e-01
1904,nan,nan,6.942747e-02,nan,5.267299e-01
1905,nan,nan,6.900263e-02,nan,5.267159e-01
1906,nan,nan,6.862272e-02,nan,5.249534e-01
1907,nan,nan,6.823320e-02,nan,5.247051e-01
1908,nan,nan,6.784976e-02,nan,5.245953e-01
1909,nan,nan,6.746993e-02,nan,5.245650e-01
1910,nan,nan,6.706525e-02,nan,5.244601e-01
1911,nan,nan,6.667946e-02,nan,5.244547e-01
1912,nan,nan,6.623806e-02,nan,5.242912e-01
1913,nan,nan,6.581309e-02,nan,5.242435e-01
1914,nan,nan,6.539931e-02,nan,5.239705e-01
1915,nan,nan,6.504821e-02,nan,5.239447e-01
1916,nan,nan,6.467166e-02,nan,5.238061e-01
1917,nan,nan,6.425994e-02,nan,5.233230e-01
1918,nan,nan,6.388217e-02,nan,5.225583e-01
1919,nan,nan,6.352064e-02,nan,5.225555e-01
1920,nan,nan,6.316067e-02,nan,5.224143e-01
1921,nan,nan,6.280348e-02,nan,5.221370e-01
1922,nan,nan,6.241039e-02,nan,5.220059e-01
1923,nan,nan,6.205763e-02,nan,5.216148e-01
1924,nan,nan,6.167983e-02,nan,5.216058e-01
1925,nan,nan,6.125746e-02,nan,5.213617e-01
1926,nan,nan,6.083073e-02,nan,5.211027e-01
1927,nan,nan,6.043245e-02,nan,5.210108e-01
1928,nan,nan,6.005130e-02,nan,5.199674e-01
1929,nan,nan,5.966672e-02,nan,5.198954e-01
1930,nan,nan,5.927456e-02,nan,5.196911e-01
1931,nan,nan,5.891895e-02,nan,5.196498e-01
1932,nan,nan,5.854825e-02,nan,5.192013e-01
1933,nan,nan,5.817488e-02,nan,5.189533e-01
1934,nan,nan,5.780860e-02,nan,5.186148e-01
1935,nan,nan,5.742926e-02,nan,5.185478e-01
1936,nan,nan,5.708050e-02,nan,5.185134e-01
1937,nan,nan,5.672145e-02,nan,5.183527e-01
1938,nan,nan,5.632374e-02,nan,5.183107e-01
1939,nan,nan,5.595539e-02,nan,5.180970e-01
1940,nan,nan,5.556587e-02,nan,5.180201e-01
1941,nan,nan,5.523732e-02,nan,5.176490e-01
1942,nan,nan,5.488170e-02,nan,5.176425e-01
1943,nan,nan,5.452781e-02,nan,5.175963e-01
1944,nan,nan,5.413027e-02,nan,5.174784e-01
1945,nan,nan,5.376665e-02,nan,5.172584e-01
1946,nan,nan,5.341122e-02,nan,5.172444e-01
1947,nan,nan,5.304583e-02,nan,5.172086e-01
1948,nan,nan,5.268370e-02,nan,5.170160e-01
1949,nan,nan,5.230890e-02,nan,5.169917e-01
1950,nan,nan,5.195553e-02,nan,5.167320e-01
1951,nan,nan,5.158680e-02,nan,5.164777e-01
1952,nan,nan,5.123563e-02,nan,5.164579e-01
1953,nan,nan,5.086361e-02,nan,5.162057e-01
1954,nan,nan,5.052337e-02,nan,5.160569e-01
1955,nan,nan,5.018050e-02,nan,5.159923e-01
1956,nan,nan,4.981993e-02,nan,5.156080e-01
1957,nan,nan,4.948382e-02,nan,5.149732e-01
1958,nan,nan,4.913202e-02,nan,5.145774e-01
1959,nan,nan,4.879918e-02,nan,5.142564e-01
1960,nan,nan,4.847159e-02,nan,5.141752e-01
1961,nan,nan,4.811291e-02,nan,5.140949e-01
1962,nan,nan,4.780230e-02,nan,5.137081e-01
1963,nan,nan,4.745414e-02,nan,5.135921e-01
1964,nan,nan,4.711693e-02,nan,5.134374e-01
1965,nan,nan,4.677989e-02,nan,5.125785e-01
1966,nan,nan,4.645648e-02,nan,5.123146e-01
1967,nan,nan,4.613476e-02,nan,5.119176e-01
1968,nan,nan,4.582589e-02,nan,5.116610e-01
1969,nan,nan,4.548622e-02,nan,5.114479e-01
1970,nan,nan,4.515063e-02,nan,5.113052e-01
1971,nan,nan,4.481580e-02,nan,5.112484e-01
1972,nan,nan,4.450819e-02,nan,5.111371e-01
1973,nan,nan,4.418028e-02,nan,5.108949e-01
1974,nan,nan,4.390142e-02,nan,5.107726e-01
1975,nan,nan,4.356564e-02,nan,5.104372e-01
1976,nan,nan,4.328584e-02,nan,5.102155e-01
1977,nan,nan,4.298087e-02,nan,5.099808e-01
1978,nan,nan,4.265749e-02,nan,5.096239e-01
1979,nan,nan,4.236699e-02,nan,5.093070e-01
1980,nan,nan,4.206659e-02,nan,5.091893e-01
1981,nan,nan,4.178107e-02,nan,5.088527e-01
1982,nan,nan,4.148629e-02,nan,5.086472e-01
1983,nan,nan,4.117548e-02,nan,5.085503e-01
1984,nan,nan,4.089219e-02,nan,5.085135e-01
1985,nan,nan,4.061219e-02,nan,5.075563e-01
1986,nan,nan,4.034507e-02,nan,5.075496e-01
1987,nan,nan,4.005021e-02,nan,5.073246e-01
1988,nan,nan,3.976909e-02,nan,5.073114e-01
1989,nan,nan,3.946527e-02,nan,5.071320e-01
1990,nan,nan,3.918141e-02,nan,5.070832e-01
1991,nan,nan,3.892835e-02,nan,5.057821e-01
1992,nan,nan,3.864719e-02,nan,5.057304e-01
1993,nan,nan,3.836260e-02,nan,5.055339e-01
1994,nan,nan,3.809826e-02,nan,5.055070e-01
1995,nan,nan,3.784015e-02,nan,5.055037e-01
1996,nan,nan,3.756174e-02,nan,5.053016e-01
1997,nan,nan,3.731604e-02,nan,5.052009e-01
1998,nan,nan,3.703282e-02,nan,5.049117e-01
1999,nan,nan,3.675830e-02,nan,5.048551e-01
2000,nan,nan,3.649261e-02,nan,5.036441e-01

